Managing target of opportunity (ToO) observations at Observatorio Astrof\'isico de Javalambre (OAJ)

The Observatorio Astrof\'isico de Javalambre (OAJ) is a Spanish astronomical ICTS (Unique Scientific and Technical Infrastructures) located in the Sierra de Javalambre in Teruel (Spain). It has been particularly conceived for carrying out large-sky multi-filter surveys. As an ICTS, the OAJ offers Open Time to the astronomical community, offering more than 25% through Legacy Surveys, Regular Programs (RP) and Director discretionary time (DDT). Regarding the RP, a new call for proposals is made public each semester accepting only proposals under the modality of Target of Opportunity (ToO). This contribution summarizes how ToOs are managed at OAJ presenting the different applications designed and implemented at the observatory to deal with them: the Proposal Preparation portal (to request observing time), the Phase2 Observing tool and the submitphase2 web service (to trigger the ToOs), the TAC Tracking portal (for telescope operators to support the observations) and the TACData portal (to publish and offer the images and their data products).

==> asclKeywords.txt <==
# awk -F: '{printf("%s:%s\n",$1,$2)}' ~/Downloads/ascl2.txt |awk '{if(NF==2) print $0; else printf("# %s\n",$0)}'  > asclKeywords.txt
# see also https://ascl.net/code/utility/ascl2 (need to be adm)
# ASCL ID	Title:
ascl:9903.001	LENSKY
ascl:9904.001	BSGMODEL
ascl:9905.001	CONSKY
ascl:9905.002	ICOSAHEDRON
ascl:9906.001	SLOPES
ascl:9906.002	EXTINCT
ascl:9909.001	PMCode
ascl:9909.002	ANGSIZ
ascl:9909.003	ISIS
ascl:9909.004	CMBFAST
ascl:9909.005	BLOCK
ascl:9910.001	Cloudy
ascl:9910.002	SPECTRUM
ascl:9910.003	FASTELL
ascl:9910.004	COSMICS
ascl:9910.005	XSPEC
ascl:9910.006	BHSKY
ascl:9910.007	WINGSPAN
ascl:9910.008	XSTAR
ascl:9910.009	RADPACK
ascl:9911.001	DUSTY
ascl:9911.002	IRAF
ascl:9911.003	AIPS
ascl:9911.004	CHIANTI
ascl:9912.001	SPH_1D
ascl:9912.002	FTOOLS
# ascl:9912.003	RVSAO 2.0
ascl:9912.003	RVSAO
ascl:0003.001	GADGET-2
ascl:0003.002	SAOImage DS9:
ascl:0003.002	SAOImage
ascl:0003.002	DS9
ascl:0008.001	DDSCAT
ascl:0008.002	RATRAN
ascl:0011.001	StarFinder
ascl:0101.001	MILLISEARCH
ascl:0104.001	MLAPM
ascl:0104.002	CSENV
ascl:0202.001	PopRatio
ascl:1004.001	GIM2D
ascl:1007.001	PINTofALE
ascl:1007.002	INFALL
ascl:1007.003	GEMINI
ascl:1007.004	CMBEASY
# ascl:1007.005	Arcetri Spectral Code for Thin Plasmas
ascl:1007.006	AMIGA
ascl:1010.001	CFITSIO
ascl:1010.002	fpack
ascl:1010.003	AMBER
ascl:1010.004	Needatool
# ascl:1010.005	Particle module of Piernik MHD code
ascl:1010.006	DSPSR
ascl:1010.007	JAVELIN
ascl:1010.008	midIR_sensitivity
ascl:1010.009	ModeCode
# ascl:1010.010	Fast WMAP Likelihood Code and GSR PC Functions
ascl:1010.011	PSpectRe
ascl:1010.012	glafic
ascl:1010.013	AstroGK
ascl:1010.014	Athena
# ascl:1010.015	Fyris Alpha
ascl:1010.016	SpDust
ascl:1010.017	AOFlagger
# ascl:1010.018	Emu CMB
ascl:1010.019	NBSymple
ascl:1010.020	Libpsht
ascl:1010.021	velfit
ascl:1010.022	GR1D
ascl:1010.023	AstroSim
ascl:1010.024	ADAPTSMOOTH
ascl:1010.025	SimFast21
ascl:1010.026	SingLe
ascl:1010.027	SNANA
ascl:1010.028	GALPROP
ascl:1010.029	DNEST
ascl:1010.030	CosmicEmu
ascl:1010.031	DimReduce
# ascl:1010.032	Extreme Deconvolution
# ascl:1010.033	GALEV Evolutionary Synthesis Models
ascl:1010.033	GALEV
ascl:1010.034	iCosmo
ascl:1010.035	SLR
ascl:1010.036	Montage
ascl:1010.037	FastChi
# ascl:1010.038	Low Resolution Spectral Templates For AGNs and Galaxies From 0.03 -- 30 microns
# ascl:1010.039	Parameter Estimation from Time-Series Data with Correlated Errors
# ascl:1010.040	Cosmic String Simulations
# ascl:1010.041	FASTLens (FAst STatistics for weak Lensing)
ascl:1010.041	FASTLens
ascl:1010.042	WeightMixer
ascl:1010.043	FSPS
ascl:1010.044	MAESTRO
ascl:1010.045	PLUTO
ascl:1010.046	indexf
# ascl:1010.047	ISW and Weak Lensing Likelihood Code
ascl:1010.048	OCTGRAV
# ascl:1010.049	Gas-momentum-kinetic SZ cross-correlations
ascl:1010.050	LensPerfect
ascl:1010.051	NEMO
ascl:1010.052	EAZY
# ascl:1010.053	Halofitting codes for DGP and Degravitation
ascl:1010.054	MagnetiCS.c
ascl:1010.055	SYNOW
ascl:1010.056	PHOENIX
# ascl:1010.057	Tiny Tim
ascl:1010.057	TinyTim
ascl:1010.058	VINE
ascl:1010.059	CESAM
ascl:1010.060	Pencil
ascl:1010.061	EyE
ascl:1010.062	MissFITS
ascl:1010.063	SCAMP
ascl:1010.064	SExtractor
# ascl:1010.065	Higher Post Newtonian Gravity Calculations
ascl:1010.066	SkyMaker
ascl:1010.067	Stuff
ascl:1010.068	SWarp
ascl:1010.069	WeightWatcher
ascl:1010.070	Fisher.py
ascl:1010.071	WSHAPE
ascl:1010.072	Enzo
ascl:1010.073	partiview
ascl:1010.074	StarCrash
ascl:1010.075	Radex
ascl:1010.076	Starlab
ascl:1010.077	LAMDA
ascl:1010.078	AstroMD
ascl:1010.079	Geant4
ascl:1010.080	GRACOS
ascl:1010.081	MGGPOD
ascl:1010.082	FLASH
ascl:1010.083	MESA
ascl:1010.084	WhiskyMHD
# ascl:1010.085	Network Tools for Astronomical Data Retrieval
# ascl:1011.001	Identikit 1
ascl:1011.001	Identikit
ascl:1011.002	DAOSPEC
ascl:1011.003	ZPEG
ascl:1011.004	MARS
# ascl:1011.005	Shape of Cosmic String Loops
ascl:1011.006	DAME
ascl:1011.007	RAMSES
ascl:1011.008	Binsim
ascl:1011.009	DRAGON
# ascl:1011.010	Global Sky Model (GSM)
ascl:1011.011	turboGL
ascl:1011.012	DEFROST
ascl:1011.013	EasyLTB
ascl:1011.014	CO5BOLD
ascl:1011.015	Geokerr
# ascl:1011.016	Non-LTE Models and Theoretical Spectra of Accretion Disks in Active Galactic Nuclei. III. Integrated Spectra for Hydrogen-Helium Disks
# ascl:1011.017	Occultation and Microlensing
# ascl:1011.018	Transit of a Spherical Planet of a Stellar Chromosphere which is Geometrically Thin
ascl:1011.019	FLY
ascl:1011.020	VisIVO
ascl:1011.021	GRALE
ascl:1011.022	yt
ascl:1011.023	HyRec
# ascl:1101.001	Second-order Tight-coupling Code
# ascl:1101.002	NDSPMHD Smoothed Particle Magnetohydrodynamics Code
ascl:1101.002	NDSPMHD
ascl:1101.003	IGMtransfer
ascl:1101.004	InterpMC
ascl:1101.005	CMHOG
ascl:1101.006	NIRVANA
ascl:1101.007	Galaxia
ascl:1101.008	CRASH
ascl:1101.009	MasQU
ascl:1101.010	TOPCAT
ascl:1102.001	N-MODY
ascl:1102.002	PBL
ascl:1102.003	GRAVLENS
ascl:1102.004	LENSTOOL
ascl:1102.005	MRLENS
# ascl:1102.006	NBODY Codes
ascl:1102.006	NBODY
ascl:1102.007	PixeLens
ascl:1102.008	PMFAST
ascl:1102.009	AHF
ascl:1102.010	SEREN
# ascl:1102.011	Identikit 2
ascl:1102.012	CPROPS
ascl:1102.013	Cactus
# ascl:1102.014	Einstein Toolkit for Relativistic Astrophysics
ascl:1102.015	PMFASTIC
ascl:1102.016	HERACLES
ascl:1102.017	FARGO
ascl:1102.018	Karma
ascl:1102.019	HOP
ascl:1102.020	SKID
ascl:1102.021	DIRT
ascl:1102.022	PDRT
ascl:1102.023	21cmFAST
ascl:1102.024	DiFX2
ascl:1102.025	LensPix
ascl:1102.026	CAMB
ascl:1102.027	ZENO
ascl:1102.028	ZEUS-MP/2
ascl:1103.001	Difmap
ascl:1103.002	PGPLOT
ascl:1103.003	S2PLOT
ascl:1103.004	SPLASH
ascl:1103.005	Splotch
# ascl:1103.006	GLESP 2.0
ascl:1103.006	GLESP
ascl:1103.007	VisIt
# ascl:1103.008	Parallel HOP
ascl:1103.009	SPHRAY
ascl:1103.010	Hydra
ascl:1103.011	AP3M
ascl:1103.012	Pyflation
ascl:1103.014	ParaView
ascl:1103.015	Cloudy_3D
ascl:1104.001	TomograPy
ascl:1104.002	AstroBEAR
ascl:1104.003	Starburst99
ascl:1104.004	MASSCLEAN
ascl:1104.005	GALAXEV
ascl:1104.006	LECTOR
ascl:1104.007	ULySS
ascl:1104.008	Rmodel
ascl:1104.009	r-Java
ascl:1104.010	GALFIT
ascl:1104.011	DAOPHOT
ascl:1104.012	CHIWEI
ascl:1104.013	BEARCLAW
# ascl:1104.014	A Correction to the Standard Galactic Reddening Map
ascl:1105.001	STILTS
ascl:1105.002	PACCE
# ascl:1105.003	The DTFE public software
ascl:1105.003	DTFE 
ascl:1105.004	SLiM
ascl:1105.005	ChaNGa
ascl:1105.006	SPARC
# ascl:1105.007	Sunspot Models
# ascl:1105.008	Flux Tube Model
# ascl:1105.009	Ray Tracing Codes
ascl:1105.010	CASTRO
ascl:1105.011	Ganalyzer
ascl:1105.012	Stagger
# ascl:1105.013	CAMB Sources
ascl:1105.014	PSRCHIVE
ascl:1106.001	AlterBBN
ascl:1106.002	PHOEBE
ascl:1106.003	PLplot
ascl:1106.004	E3D
ascl:1106.005	R3D
ascl:1106.006	MECI
ascl:1106.007	MIRIAD
ascl:1106.008	GRAFIC-2
# ascl:1106.009	PARAMESH V4.1
ascl:1106.010	MAGPHYS
ascl:1106.011	DRAGON
ascl:1106.012	SLUG
ascl:1106.013	MGCAMB
# ascl:1106.014	Transit Analysis Package (TAP and autoKep)
ascl:1106.015	OrbFit
ascl:1106.016	Nightfall
ascl:1106.017	CAOS
# ascl:1106.018	CMB B-modes from Faraday Rotation
# ascl:1106.019	Application of Compressive Sampling to Radio Astronomy I
ascl:1106.020	CLASS
ascl:1106.021	StringFast
ascl:1106.022	MPI-Defrost
ascl:1106.023	CMBACT
ascl:1106.024	ELMAG
ascl:1106.025	CosmoMC
ascl:1106.026	RECFAST
ascl:1107.001	SNID
ascl:1107.002	GIBIS
ascl:1107.003	FITSManager
# ascl:1107.004	Flexible DM-NRG
ascl:1107.005	Sherpa
ascl:1107.006	AIRES
ascl:1107.007	AMUSE
ascl:1107.008	STARS
ascl:1107.009	REAS3
ascl:1107.010	XDSPRES
ascl:1107.011	ARCHANGEL
ascl:1107.012	LIME
ascl:1107.013	CASA
ascl:1107.014	Clumpfind
ascl:1107.015	McLuster
ascl:1107.016	SIGPROC
ascl:1107.017	PRESTO
ascl:1107.018	HEALPix
ascl:1107.019	PSRPOP
ascl:1108.001	IMCAT
ascl:1108.002	SHERA
# ascl:1108.003	WCSLIB and PGSBOX
ascl:1108.003	WCSLIB
ascl:1108.003	PGSBOX
ascl:1108.004	Galacticus
ascl:1108.005	Gaepsi
ascl:1108.006	STARLIGHT
ascl:1108.007	PÉGASE
ascl:1108.008	PÉGASE-HR
ascl:1108.009	LePHARE
ascl:1108.010	Hyperz
ascl:1108.011	BPZ
ascl:1108.012	TITAN
ascl:1108.013	STELLA
ascl:1108.014	RADICAL
ascl:1108.015	DISKSTRUCT
ascl:1108.016	RADMC
ascl:1108.017	SHELLSPEC
ascl:1108.018	STECKMAP
ascl:1108.019	BOREAS
ascl:1109.001	PySpecKit
ascl:1109.002	ADIPLS
ascl:1109.003	SKIRT
ascl:1109.004	HAZEL
ascl:1109.005	PolSpice
ascl:1109.006	MultiNest
ascl:1109.007	SuperBayeS
# ascl:1109.008	Multipole Vectors
ascl:1109.009	CMBquick
ascl:1109.010	PyModelFit
ascl:1109.011	GalactICS
ascl:1109.012	EnBiD
ascl:1109.013	CULSP
# ascl:1109.014	Supernova Flux-averaging Likelihood Code
ascl:1109.015	WCSTools
ascl:1109.016	aXe
ascl:1109.017	IRDR
ascl:1109.018	GIPSY
ascl:1109.019	SkyCat
ascl:1109.020	CMFGEN
ascl:1109.021	TLUSTY
ascl:1109.022	Synspec
ascl:1109.023	MOKA
ascl:1109.024	Jupiter
ascl:1110.001	analytic_infall
ascl:1110.002	DarkSUSY
ascl:1110.003	iGalFit
ascl:1110.004	SHTOOLS
ascl:1110.005	ZEBRA
ascl:1110.006	STIFF
ascl:1110.007	GammaLib
ascl:1110.008	Glnemo2
ascl:1110.009	AAOGlimpse
ascl:1110.010	MOCASSIN
ascl:1110.011	Pacerman
ascl:1110.012	Starlink
ascl:1110.013	S2HAT
ascl:1110.014	pureS2HAT
ascl:1110.015	atlant
ascl:1110.016	REBOUND
ascl:1110.017	POWMES
ascl:1110.018	MADmap
ascl:1110.019	CosmoNest
ascl:1110.020	CROSS_CMBFAST
ascl:1110.021	Univiewer
ascl:1110.022	simple_cosfitter
ascl:1110.023	SiFTO
# ascl:1110.024	CosmoMC SNLS
ascl:1110.025	MIS
ascl:1111.001	HIPE
ascl:1111.002	CRBLASTER
ascl:1111.003	Saada
ascl:1111.004	CIGALE
ascl:1111.005	SPECTCOL
ascl:1111.006	MOPEX
ascl:1111.007	CUBISM
ascl:1111.008	SITools2
ascl:1111.009	MESS
# ascl:1111.010	Starbase Data Tables
ascl:1111.011	3DEX
ascl:1111.012	VAPOR
ascl:1111.013	FIBRE-pac
ascl:1111.014	FITSH
ascl:1111.015	TIPSY
ascl:1112.001	Eclipse
ascl:1112.002	Funtools
# ascl:1112.003	THERMINATOR 2
ascl:1112.003	THERMINATOR
ascl:1112.004	PHOX
ascl:1112.005	GIDGET
ascl:1112.006	PhAst
ascl:1112.007	FLAGCAL
ascl:1112.008	GGobi
ascl:1112.009	LISACode
ascl:1112.010	MRS3D
ascl:1112.011	CMBview
ascl:1112.012	CORA
ascl:1112.013	XEphem
ascl:1112.014	PyEphem
ascl:1112.015	Dexter
ascl:1112.016	PREDICT
ascl:1112.017	ASpec
ascl:1112.018	SwiftVis
ascl:1112.019	Aladin
ascl:1201.001	McScatter
ascl:1201.002	Roche
ascl:1201.003	SeBa
ascl:1201.004	emGain
ascl:1201.005	2LPTIC
ascl:1201.006	VIM
ascl:1201.007	Fisher4Cast
ascl:1201.008	Mercury
ascl:1201.009	ExoFit
ascl:1201.010	HNBody
ascl:1201.011	Duchamp
ascl:1201.012	CLUMPY
ascl:1201.013	SPS
ascl:1201.014	Hammurabi
ascl:1201.015	FFTW
ascl:1201.016	LumFunc
ascl:1201.017	Inflation
ascl:1202.001	CISM_DX
ascl:1202.002	ZODIPIC
ascl:1202.003	NOVAS
ascl:1202.004	TALYS
ascl:1202.005	Mangle
ascl:1202.006	CORSIKA
ascl:1202.007	CRUNCH3D
ascl:1202.008	Chombo
ascl:1202.009	MOOG
ascl:1202.010	SPECTRE
# ascl:1202.011	Lattimer-Swesty Equation of State Code
ascl:1202.012	CoCoNuT
ascl:1202.013	SME
ascl:1202.014	FISA
ascl:1202.015	RADMC-3D
ascl:1203.001	AE
ascl:1203.002	GALAPAGOS
ascl:1203.003	spec2d
ascl:1203.004	FERENGI
ascl:1203.005	Gyoto
ascl:1203.006	EMACSS
ascl:1203.007	EBTEL
ascl:1203.008	MegaLUT
ascl:1203.009	MYRIAD
ascl:1203.010	Youpi
ascl:1203.011	SALT2
ascl:1203.012	Astrometrica
ascl:1203.013	Figaro
ascl:1204.001	WM-basic
ascl:1204.002	pyBLoCXS
ascl:1204.003	BUDDA
ascl:1204.004	Fosite
ascl:1204.005	MC3D
ascl:1204.006	GRASIL
ascl:1204.007	VH-1
ascl:1204.008	StarFISH
ascl:1204.009	STOKES
ascl:1204.010	Shape
ascl:1204.011	EXCOP
ascl:1204.012	VirGO
ascl:1204.013	ORSA
ascl:1204.014	WOMBAT
ascl:1204.015	PROFIT
ascl:1204.016	ASCfit
ascl:1204.017	epsnoise
ascl:1205.001	Mechanic
ascl:1205.002	p3d
ascl:1205.003	MIA+EWS
ascl:1205.004	Turbospectrum
ascl:1205.005	Fv
ascl:1205.006	Flexion
ascl:1205.007	Iris
ascl:1205.008	Mayavi2
ascl:1205.009	ARES
# ascl:1205.010	Meudon PDR
ascl:1205.011	VOSpec
ascl:1206.001	RegiStax
# ascl:1206.002	FITS Liberator
ascl:1206.003	STSDAS
ascl:1206.004	MOLSCAT
ascl:1206.005	bhint
ascl:1206.006	statpl
ascl:1206.007	Plumix
ascl:1206.008	Catena
ascl:1206.009	Libimf
ascl:1206.010	mkj_libs
# ascl:1206.011	Double Eclipsing Binary Fitting
# ascl:1206.012	Time Utilities
ascl:1206.013	ImageJ
ascl:1206.014	ImageHealth
ascl:1207.001	EXOFAST
ascl:1207.002	HiGPUs
ascl:1207.003	VAC
ascl:1207.004	Hyperion
ascl:1207.005	L.A.Cosmic
ascl:1207.006	dcr
ascl:1207.007	Astropysics
ascl:1207.008	xSonify
ascl:1207.009	PyFITS
ascl:1207.010	PySALT
ascl:1207.011	PyRAF
ascl:1207.012	PCA
ascl:1207.013	JKTEBOP
ascl:1207.014	wvrgcal
ascl:1208.001	Astrometry.net
ascl:1208.002	BINSYN
ascl:1208.003	APT
ascl:1208.004	PyKE
ascl:1208.005	PSM
ascl:1208.006	ccogs
# ascl:1208.007	Big MACS
ascl:1208.008	TiRiFiC
ascl:1208.009	BLOBCAT
ascl:1208.010	BASE
ascl:1208.011	Fewbody
ascl:1208.012	Swarm-NG
ascl:1208.013	SolarSoft
ascl:1208.014	MPI-AMRVAC
ascl:1208.015	Lare3d
ascl:1208.016	VARTOOLS
ascl:1208.017	APLpy
ascl:1208.018	CUBEP3M
ascl:1208.019	MPFIT
ascl:1208.020	ParselTongue
ascl:1208.021	EzGal
# ascl:1209.001	Bayesian Blocks
ascl:1209.002	JAGS
ascl:1209.003	LSD
ascl:1209.004	CHORIZOS
ascl:1209.005	HARM
ascl:1209.006	macula
ascl:1209.007	TMCalc
ascl:1209.008	Phantom-GRAPE
ascl:1209.009	ANNz
ascl:1209.010	MeqTrees
ascl:1209.011	DiskFit
ascl:1209.012	Scanamorphos
ascl:1209.013	IRACproc
ascl:1209.014	FAMIAS
ascl:1209.015	Aspects
ascl:1210.001	GP2PCF
ascl:1210.002	pPXF
ascl:1210.003	GOSSIP
ascl:1210.004	EZ
ascl:1210.005	SGNAPS
ascl:1210.006	TA-DA
ascl:1210.007	FLUKA
ascl:1210.008	Rockstar
ascl:1210.009	PAHFIT
ascl:1210.010	CALCLENS
# ascl:1210.011	Consistent Trees
ascl:1210.012	SearchCal
ascl:1210.013	ConvPhot
ascl:1210.014	TRIP
ascl:1210.015	Tempo2
ascl:1210.016	Specview
ascl:1210.017	McPHAC
# ascl:1210.018	Systemic Console
ascl:1210.019	QFitsView
ascl:1210.020	GASGANO
ascl:1210.021	SMART
ascl:1210.022	HAM2D
ascl:1210.023	inf_solv
ascl:1210.024	ORBADV
ascl:1210.025	TwoDSSM
ascl:1210.026	PVS-GRMHD
ascl:1210.027	PyCosmic
ascl:1210.028	QYMSYM
ascl:1210.029	Sapporo
ascl:1210.030	BOOTTRAN
ascl:1210.031	RVLIN
ascl:1211.001	S2LET
ascl:1211.002	FreeEOS
# ascl:1211.003	WVT Binning
ascl:1211.004	CORRFIT
# ascl:1211.005	C-m Emu
# ascl:1211.006	Voronoi binning method
ascl:1212.001	Bonsai
ascl:1212.002	XPHOT
ascl:1212.003	MPWide
ascl:1212.004	MOLIERE-5
# ascl:1212.005	General complex polynomial root solver
ascl:1212.006	CosmoPMC
ascl:1212.007	WOLF
ascl:1212.008	SIR
ascl:1212.009	Aegean
ascl:1212.010	Synth3
ascl:1212.011	DrizzlePac
ascl:1212.012	ddisk
ascl:1212.013	EXSdetect
ascl:1212.014	Thrust
ascl:1212.015	TMAP
ascl:1301.001	PSFEx
ascl:1302.001	MARX
ascl:1302.002	ISIS
ascl:1302.003	ACS
ascl:1302.004	pNbody
ascl:1302.005	EPICS
ascl:1302.006	Minerva
ascl:1302.007	GRID-core
ascl:1302.008	FASTPHOT
# ascl:1302.009	IAS Stacking Library in IDL
ascl:1302.010	ICORE
ascl:1302.011	GALA
ascl:1302.012	ME(SSY)**2
ascl:1302.013	NIFTY
# ascl:1302.014	SYNMAG Photometry
ascl:1302.014	SYNMAG
ascl:1302.015	DisPerSE
ascl:1302.016	XDQSO
ascl:1302.017	ESO-MIDAS
ascl:1303.001	SWIFT
ascl:1303.002	emcee
ascl:1303.003	CosmoHammer
ascl:1303.004	UCL_PDR
ascl:1303.005	SMMOL
ascl:1303.006	UCL_CHEM
ascl:1303.007	micrOMEGAs
ascl:1303.008	TYCHO
ascl:1303.009	MAGIX
ascl:1303.010	TAC-maker
ascl:1303.011	MOPSIC
ascl:1303.012	TGCat
ascl:1303.013	idistort
ascl:1303.014	BSE
ascl:1303.015	SSE
# ascl:1303.016	2MASS Kit
ascl:1303.017	CADRE
ascl:1303.018	Galactus
ascl:1303.019	GBTIDL
ascl:1303.020	Ginga
ascl:1303.021	Xmatch
ascl:1303.022	ionFR
ascl:1303.023	pysynphot
ascl:1303.024	ATLAS12
ascl:1303.025	DPUSER
ascl:1303.026	ACORNS-ADI
ascl:1303.027	GaPP
ascl:1303.028	Stellarics
ascl:1303.029	iSAP
ascl:1303.030	Sunrise
ascl:1304.001	PEC
ascl:1304.002	Astropy
ascl:1304.003	GALSVM
ascl:1304.004	Wqed
ascl:1304.005	VOBOZ/ZOBOV
ascl:1304.006	CosmicEmuLog
ascl:1304.007	DESPOTIC
ascl:1304.008	Diffusion.f
ascl:1304.009	Sérsic
ascl:1304.011	TPZ
ascl:1304.012	ORIGAMI
ascl:1304.013	SFH
ascl:1304.014	MPgrafic
ascl:1304.015	TVD
ascl:1304.016	Qhull
ascl:1304.017	CosmoRec
ascl:1304.018	SZpack
ascl:1304.019	IFrIT
ascl:1304.020	pyCloudy
ascl:1304.021	PyNeb
ascl:1304.022	Copter
ascl:1305.001	ESTER
ascl:1305.002	pynbody
ascl:1305.003	TPM
ascl:1305.004	AdaptaHOP
ascl:1305.005	PkdGRAV2
# ascl:1305.006	Pressure-Entropy SPH
ascl:1305.007	PINOCCHIO
ascl:1305.008	YNOGK
ascl:1305.009	GaussFit
ascl:1305.010	GILDAS
ascl:1305.011	FITDisk
ascl:1305.012	MapCUMBA
# ascl:1305.013	Non-Gaussian Realisations
ascl:1305.014	TAU
# ascl:1305.015	Merger Trees
ascl:1306.001	SAC
ascl:1306.002	grmonty
ascl:1306.003	Harmony
ascl:1306.004	PROM4
ascl:1306.005	PROS
ascl:1306.006	BEHR
ascl:1306.007	Tapir
# ascl:1306.008	MAPPINGS III
ascl:1306.009	STF
ascl:1306.010	MADCOW
ascl:1306.011	Pico
# ascl:1306.012	LRG DR7 Likelihood Software
ascl:1306.013	Bessel
ascl:1306.014	ZEUS-2D
ascl:1306.015	VHD
ascl:1306.016	Yaxx
ascl:1307.001	DustEM
# ascl:1307.002	Monte Python
ascl:1307.003	K3Match
ascl:1307.004	FieldInf
ascl:1307.005	LENSVIEW
ascl:1307.006	im2shape
ascl:1307.007	AstroTaverna
ascl:1307.008	Obit
ascl:1307.009	MAH
ascl:1307.010	cosmoxi2d
ascl:1307.011	PhoSim
ascl:1307.012	ITERA
ascl:1307.013	SIMX
ascl:1307.014	Shapelets
# ascl:1307.015	CTI Correction Code
ascl:1307.016	orbfit
ascl:1307.017	NEST
ascl:1307.018	ETC++
ascl:1307.019	PURIFY
ascl:1307.020	SOPT
ascl:1308.001	SMILE
ascl:1308.002	LOSSCONE
ascl:1308.003	MapCurvature
ascl:1308.004	LensEnt2
ascl:1308.005	APPSPACK
ascl:1308.006	BASIN
ascl:1308.007	SYNAPPS
ascl:1308.008	SYN++
ascl:1308.009	CReSyPS
ascl:1308.010	GYRE
ascl:1308.011	CRUSH
ascl:1308.012	RADLite
# ascl:1308.013	THELI GUI
ascl:1308.014	SPEX
ascl:1308.015	Ceph_code
ascl:1308.016	JHelioviewer
ascl:1308.017	ChiantiPy
ascl:1308.018	MoogStokes
ascl:1309.001	AstroImageJ
ascl:1309.002	VAPHOT
ascl:1309.003	LOSP
ascl:1309.004	Spherical
ascl:1309.005	SATMC
ascl:1309.006	VOPlot
ascl:1309.007	VOMegaPlot
ascl:1309.008	VOStat
ascl:1310.001	ORAC-DR
ascl:1310.002	PyMSES
ascl:1310.003	AIDA
ascl:1310.004	AIRY
# ascl:1310.005	ASPRO 2
ascl:1310.005	ASPRO
ascl:1310.006	AIPSLite
ascl:1310.007	SMURF
ascl:1310.008	SPECX
ascl:1311.001	SciDB
ascl:1311.002	PyCOOL
ascl:1311.003	AstroAsciiData
ascl:1311.004	PlanetPack
ascl:1311.005	Spheroid
ascl:1311.006	CIAO
ascl:1311.007	CUPID
ascl:1311.008	CUPID
ascl:1311.009	CosmoTherm
ascl:1311.010	ARPACK
ascl:1311.011	MUSIC
ascl:1311.012	ETC
ascl:1312.001	SERPent
ascl:1312.002	WND-CHARM
ascl:1312.003	IMCOM
ascl:1312.004	BIE
ascl:1312.005	XAssist
ascl:1312.006	LTL
ascl:1312.007	SkyNet
ascl:1312.008	BAMBI
ascl:1312.009	YODA
ascl:1312.010	GalaxyCount
ascl:1312.011	A_phot
ascl:1312.012	BINGO
ascl:1312.013	CJAM
ascl:1312.014	SL1M
ascl:1401.001	Kirin
ascl:1401.002	SpacePy
ascl:1401.003	PyMidas
ascl:1401.004	Reflex
ascl:1401.005	PyDrizzle
ascl:1401.006	convolve_image.pro
ascl:1401.007	abundance
ascl:1401.008	massconvert
# ascl:1401.009	PPF module for CAMB
ascl:1401.010	SunPy
ascl:1402.001	Vissage
ascl:1402.002	Glue
ascl:1402.003	astroplotlib
ascl:1402.004	PyVO
# ascl:1402.005	Aladin Lite
ascl:1402.005	AladinLite
ascl:1402.005	Aladin-Lite
ascl:1402.006	Munipack
ascl:1402.007	SPLAT
ascl:1402.008	SPLAT-VO
ascl:1402.009	GalSim
ascl:1402.010	CPL
ascl:1402.011	KROME
ascl:1402.012	QUICKCV
ascl:1402.013	CASSIS
ascl:1402.014	ARTIST
ascl:1402.015	BF_dist
ascl:1402.016	FAMA
ascl:1402.017	UVMULTIFIT
ascl:1402.018	TARDIS
ascl:1402.019	ANAigm
ascl:1402.020	XNS
ascl:1402.021	PyGFit
ascl:1402.022	DexM
ascl:1402.023	HydraLens
ascl:1402.024	QuickReduce
ascl:1402.025	BAOlab
ascl:1402.026	athena
# ascl:1402.027	Darth Fader
# ascl:1402.028	Commander 2
ascl:1402.029	wssa_utils
ascl:1402.030	P2SAD
ascl:1402.031	gyrfalcON
ascl:1402.032	HALOFIT
ascl:1402.033	libsharp
ascl:1402.034	PyWiFeS
ascl:1402.035	MGHalofit
ascl:1403.001	GPU-D
ascl:1403.002	pyExtinction
ascl:1403.003	MLZ
ascl:1403.004	Lightcone
ascl:1403.005	GRay
ascl:1403.006	CHIMERA
# ascl:1403.007	Unified EOS for neutron stars
ascl:1403.008	SURF
ascl:1403.009	ISAP
# ascl:1403.010	Inverse Beta
ascl:1403.011	RMHB
ascl:1403.012	YNOGKM
ascl:1403.013	BAOlab
# ascl:1403.014	T(dust) as a function of sSFR
ascl:1403.015	computePk
ascl:1403.016	Viewpoints
ascl:1403.017	MGE_FIT_SECTORS
ascl:1403.018	JAM
ascl:1403.019	KINEMETRY
ascl:1403.020	disc2vel
ascl:1403.021	CCDPACK
ascl:1403.022	KAPPA
ascl:1403.023	ASTERIX
ascl:1403.024	GAIA
ascl:1403.025	SLALIB
ascl:1403.026	SOFA
# ascl:1404.001	LTS_LINEFIT & LTS_PLANEFIT
ascl:1404.001	LTS_LINEFIT
ascl:1404.001	LTS_PLANEFIT
ascl:1404.002	ZDCF
ascl:1404.004	SAS
ascl:1404.005	SER
ascl:1404.006	TORUS
ascl:1404.007	AMBIG
ascl:1404.008	Comet
ascl:1404.009	carma_pack
ascl:1404.010	VictoriaReginaModels
# ascl:1404.011	CAP_LOESS_1D & CAP_LOESS_2D
ascl:1404.012	RegPT
ascl:1404.013	WFC3UV_GC
ascl:1404.014	SpecPro
ascl:1404.015	TTVFast
ascl:1404.016	AST
ascl:1404.017	Spextool
ascl:1405.001	LBLRTM
ascl:1405.002	TelFit
# ascl:1405.003	The Hammer
ascl:1405.003	Hammer
ascl:1405.004	Defringeflat
ascl:1405.005	HIIPHOT
ascl:1405.006	PROPER
ascl:1405.007	FORWARD
ascl:1405.008	TRIPP
ascl:1405.009	ATV
ascl:1405.010	FLUXES
ascl:1405.011	DATACUBE
ascl:1405.012	PISA
ascl:1405.013	PHOTOM
ascl:1405.014	POLPACK
ascl:1405.015	CURSA
ascl:1405.016	DIPSO
ascl:1405.017	ESP
ascl:1405.018	ECHOMOP
ascl:1406.001	ASURV
ascl:1406.002	PAMELA
ascl:1406.003	CoREAS
ascl:1406.004	Autoastrom
ascl:1406.005	PERIOD
ascl:1406.006	FROG
ascl:1406.007	RV
ascl:1406.008	ASTROM
ascl:1406.009	VADER
ascl:1406.010	MATCH
ascl:1406.011	TSP
ascl:1406.012	POLMAP
ascl:1406.013	CGS4DR
ascl:1406.014	IRAS90
ascl:1406.015	IRCAMDR
ascl:1406.016	IUEDR
ascl:1406.017	COCO
ascl:1406.018	GAUSSCLUMPS
ascl:1406.019	JCMTDR
ascl:1406.020	STARMAN
# ascl:1407.001	The Starfish Diagram
ascl:1407.001	Starfish 
ascl:1407.002	TWODSPEC
ascl:1407.003	SPECDRE
ascl:1407.004	MCMAC
# ascl:1407.005	MATLAB package for astronomy and astrophysics
ascl:1407.006	SAMI
ascl:1407.007	ASTRORAY
ascl:1407.008	Exopop
ascl:1407.009	Period04
ascl:1407.010	CLE
ascl:1407.011	kungifu
ascl:1407.012	PINGSoft2
ascl:1407.013	VStar
ascl:1407.014	VIDE
ascl:1407.015	BayesFlare
ascl:1407.016	Brut
# ascl:1407.017	e-MERLIN data reduction pipeline
ascl:1407.018	AstroML
ascl:1407.019	EZ_Ages
ascl:1407.020	Halogen
ascl:1408.001	Imfit
ascl:1408.002	LIA
ascl:1408.003	PIA
ascl:1408.004	HEAsoft
ascl:1408.005	POET
ascl:1408.006	SPAM
ascl:1408.007	Skycorr
ascl:1408.008	GALIC
ascl:1408.009	IIPImage
ascl:1408.010	VisiOmatic
ascl:1408.011	GALAPAGOS-C
ascl:1408.012	LightcurveMC
ascl:1408.013	NumCosmo
ascl:1408.014	pieflag
ascl:1408.015	VPFIT
ascl:1408.016	vpguess
ascl:1408.017	RDGEN
ascl:1408.018	CosmoPhotoz
ascl:1408.019	O2scl
ascl:1408.020	bamr
ascl:1408.021	APS
ascl:1408.022	PhotoRApToR
ascl:1408.023	WSClean
ascl:1409.001	mixT
# ascl:1409.002	Tsyganenko Geomagnetic Field Models
ascl:1409.003	LANL*
ascl:1409.004	IFSRED
ascl:1409.005	IFSFIT
ascl:1409.006	iSpec
ascl:1409.007	ORBS
ascl:1409.008	CHLOE
ascl:1409.009	Nahoon
ascl:1409.010	Slim
ascl:1409.011	rmfit
ascl:1409.012	CosmoSIS
ascl:1409.013	IM3SHAPE
ascl:1410.001	DIAMONDS
ascl:1410.002	MEPSA
ascl:1410.003	GIZMO
ascl:1410.004	UVOTPY
ascl:1410.005	RICH
ascl:1411.001	pyGadgetReader
ascl:1411.002	pysovo
ascl:1411.003	voevent-parse
ascl:1411.004	OPERA
ascl:1411.005	HOPE
# ascl:1411.006	RC3 mosaicking pipeline
ascl:1411.007	segueSelect
ascl:1411.008	galpy
ascl:1411.009	iDealCam
ascl:1411.010	Raga
ascl:1411.011	PyMGC3
ascl:1411.012	util_2comp
ascl:1411.013	NEAT
ascl:1411.014	NAFE
ascl:1411.015	SPOTROD
ascl:1411.016	Flicker
ascl:1411.017	ECCSAMPLES
# ascl:1411.018	GPI Pipeline
ascl:1411.019	Anmap
# ascl:1411.020	JCMT COADD
ascl:1411.021	POSTMORTEM
# ascl:1411.022	Starlink Figaro
ascl:1411.023	NDF
ascl:1411.024	CGS3DR
# ascl:1411.025	SPT Lensing Likelihood
ascl:1411.026	sic
ascl:1411.027	BKGE
ascl:1412.001	SoFiA
ascl:1412.002	Cheetah
ascl:1412.003	UTM
ascl:1412.004	DAMIT
ascl:1412.005	BRUCE/KYLIE
ascl:1412.006	HMF
ascl:1412.007	PIAO
ascl:1412.008	Hrothgar
ascl:1412.009	URCHIN
ascl:1412.010	MMAS
ascl:1412.011	TraP
ascl:1412.012	GeoTOA
ascl:1412.013	CRPropa
ascl:1412.014	SOPHIA
ascl:1501.001	PynPoint
ascl:1501.002	NIGO
ascl:1501.003	python-qucs
ascl:1501.004	dst
ascl:1501.005	DECA
ascl:1501.006	PsrPopPy
ascl:1501.007	LP-VIcode
ascl:1501.008	Enrico
ascl:1501.009	BIANCHI
ascl:1501.010	PythonPhot
ascl:1501.011	transfer
ascl:1501.012	Exorings
ascl:1501.013	Molecfit
# ascl:1501.014	GalPaK 3D
ascl:1501.014	GalPaK
ascl:1501.015	Exoplanet
ascl:1501.016	Colossus
# ascl:1502.001	RH 1.5D
ascl:1502.002	OpenOrb
ascl:1502.003	NGenIC
ascl:1502.004	ADAM
ascl:1502.005	PARSEC
ascl:1502.006	Montblanc
ascl:1502.007	PyBDSF
ascl:1502.008	KAPPA
ascl:1502.009	HDS
ascl:1502.010	nbody6tt
ascl:1502.011	PolyChord
ascl:1502.012	SPHGR
ascl:1502.013	Rabacus
ascl:1502.014	Magnetron
ascl:1502.015	Camelus
ascl:1502.016	libnova
ascl:1502.017	AMIsurvey
ascl:1502.018	XFGLENSES
ascl:1502.019	XPCell
ascl:1502.020	ketu
ascl:1502.021	MaLTPyNT
ascl:1502.022	AstroLines
ascl:1502.023	ROBOSPECT
ascl:1503.001	K2flix
ascl:1503.002	Galax2d
ascl:1503.003	TAME
ascl:1503.004	HELIOS-K
ascl:1503.005	dust
ascl:1503.006	AMADA
ascl:1503.007	UniPOPS
ascl:1503.008	pYSOVAR
ascl:1503.009	GSD
ascl:1503.010	isochrones
ascl:1503.011	VESPA
ascl:1504.001	UPMASK
ascl:1504.002	SPA
ascl:1504.003	EsoRex
ascl:1504.004	HOTPANTS
ascl:1504.005	chimenea
ascl:1504.006	drive-casa
ascl:1504.007	WebbPSF
ascl:1504.008	MCSpearman
# ascl:1504.009	Self-lensing binary code with Markov chain
ascl:1504.010	CosmoTransitions
ascl:1504.011	samiDB
ascl:1504.012	DPI
ascl:1504.013	kozai
ascl:1504.014	abcpmc
ascl:1504.015	IGMtransmission
ascl:1504.016	MRrelation
ascl:1504.017	JWFront
ascl:1504.018	D3PO
ascl:1504.019	LineProf
ascl:1504.020	BGLS
# ascl:1504.021	SOAP 2.0
ascl:1504.021	SOAP
ascl:1505.001	CALCEPH
ascl:1505.002	ASteCA
ascl:1505.003	caret
# ascl:1505.004	KS Integration
ascl:1505.005	ARoME
ascl:1505.006	Athena3D
ascl:1505.007	Starfish
ascl:1505.008	SCEPtER
ascl:1505.009	StellaR
ascl:1505.010	COBS
ascl:1505.011	missForest
ascl:1505.012	LSSGALPY
ascl:1505.013	cosmoabc
ascl:1505.014	FCLC
ascl:1505.015	2dfdr
ascl:1505.016	CUTE
ascl:1505.017	HALOGEN
ascl:1505.018	POKER
ascl:1505.019	TFIT
ascl:1505.020	rvfit
ascl:1505.021	relline
ascl:1505.022	Snoopy
ascl:1505.023	SNooPy
ascl:1505.024	PyTransit
ascl:1505.025	pyMCZ
ascl:1505.026	Lensed
ascl:1505.027	BAYES-X
ascl:1505.028	RESOLVE
ascl:1505.029	fits2hdf
ascl:1505.030	CANDID
ascl:1505.031	TEA
# ascl:1505.032	Planck Level-S
ascl:1505.033	SNEC
ascl:1505.034	dStar
ascl:1506.001	pyKLIP
ascl:1506.002	dmdd
# ascl:1506.003	PLATO Simulator
ascl:1506.003	PLATO
ascl:1506.004	multiband_LS
ascl:1506.005	PyMC
ascl:1506.006	fsclean
ascl:1506.007	REALMAF
ascl:1506.008	SPRITE
ascl:1506.009	HEATCVB
ascl:1506.010	VAPID
ascl:1507.001	3D-Barolo
ascl:1507.002	SUPERBOX
ascl:1507.003	Pelican
ascl:1507.004	L-PICOLA
ascl:1507.005	slimplectic
ascl:1507.006	Toyz
ascl:1507.007	abo-cross
ascl:1507.008	HLINOP
ascl:1507.009	PPInteractions
ascl:1507.010	Astrochem
ascl:1507.011	FAT
ascl:1507.012	DRAMA
ascl:1507.013	K-Inpainting
ascl:1507.014	getsources
ascl:1507.015	DALI
# ascl:1507.016	Least Asymmetry
ascl:1507.017	REDSPEC
ascl:1507.018	pyro
ascl:1507.019	AstroStat
ascl:1507.020	IEHI
ascl:1508.001	HMcode
ascl:1508.002	NICOLE
ascl:1508.003	REDUCEME
ascl:1508.004	FRELLED
ascl:1508.005	ColorPro
ascl:1508.006	SExSeg
ascl:1508.007	TreeCorr
ascl:1508.008	NGMIX
ascl:1508.009	Trilogy
ascl:1508.010	SHDOM
ascl:1509.001	XSHPipelineManager
ascl:1509.002	Tempo
# ascl:1509.003	AFR (ASPFitsReader)
ascl:1509.003	AFR
ascl:1509.004	FalconIC
ascl:1509.005	TRUVOT
ascl:1509.006	FARGO3D
ascl:1509.007	pycola
ascl:1509.008	GFARGO
ascl:1509.009	OPERA
ascl:1509.010	PyCS 
ascl:1510.001	GGADT
ascl:1510.002	batman
ascl:1510.003	PyLDTk
ascl:1510.004	DEBiL
ascl:1510.005	GALFORM
ascl:1510.006	ASPIC
ascl:1510.007	ccdproc
ascl:1511.001	SuperFreq
ascl:1511.002	JSPAM
# ascl:1511.003	SkyView Virtual Telescope
ascl:1511.004	Xgremlin
ascl:1511.005	pyhrs
ascl:1511.006	T-Matrix
ascl:1511.007	MHF
ascl:1511.008	MCAL
ascl:1511.009	Pangloss
ascl:1511.010	Galileon-Solver
ascl:1511.011	SparsePZ
ascl:1511.012	milkywayproject_triggering
ascl:1511.013	CCDtoRGB
ascl:1511.014	HumVI
ascl:1511.015	George
ascl:1511.016	JKTLD
# ascl:1511.017	DES exposure checker
ascl:1511.018	LDC3
ascl:1511.019	CosmoBolognaLib
ascl:1511.020	Mercury-T
ascl:1511.021	EPIC
ascl:1511.022	ZInCo
ascl:1511.023	PromptNuFlux
ascl:1512.001	IRACpm
ascl:1512.002	GetData
ascl:1512.003	EDRS
ascl:1512.004	EDRSX
ascl:1512.005	ALFA
ascl:1512.006	GPC
ascl:1512.007	AstroBlend
# ascl:1512.008	Bisous model
ascl:1512.008	Bisous
ascl:1512.009	DRACULA
ascl:1512.010	CubeIndexer
ascl:1512.011	ExoData
ascl:1512.012	DiffuseModel
ascl:1512.013	CounterPoint
ascl:1512.014	TM
ascl:1512.015	Spirality
ascl:1512.016	ZeldovichRecon
ascl:1512.017	FFTLog
ascl:1512.018	growl
ascl:1512.019	UPSILoN
ascl:1512.020	TACT
ascl:1601.001	TRADES
ascl:1601.002	Hyper-Fit
ascl:1601.003	SCOUSE
ascl:1601.004	Odyssey
ascl:1601.005	ctools
ascl:1601.006	SAGE
ascl:1601.007	LIRA
ascl:1601.008	CosmicPy
ascl:1601.009	K2fov
ascl:1601.010	PARAVT
ascl:1601.011	LACEwING
ascl:1601.012	SavGolFilterCov
ascl:1601.013	ImpactModel
ascl:1601.014	Nulike
ascl:1601.015	QDPHOT
# ascl:1601.016	Fit Kinematic PA
ascl:1601.017	BASCS
ascl:1601.018	MATPHOT
ascl:1601.019	WzBinned
ascl:1601.020	ProC
ascl:1601.021	ISO
ascl:1602.001	Automark
ascl:1602.002	pyraf-dbsp
ascl:1602.003	ZAP
ascl:1602.004	DUSTYWAVE
ascl:1602.005	LRGS
ascl:1602.006	LIRA
ascl:1602.007	FilTER
ascl:1602.008	NuCraft
ascl:1602.009	LensTools
# ascl:1602.010	The Cannon
ascl:1602.010	Cannon
ascl:1602.011	Celestial
ascl:1602.012	DELightcurveSimulation
ascl:1602.013	TailZ
ascl:1602.014	k2photometry
ascl:1602.015	GANDALF
ascl:1602.016	IRSFRINGE
ascl:1602.017	CHIP
ascl:1602.018	POPPY
ascl:1602.019	CLOC
ascl:1602.020	mbb_emcee
ascl:1602.021	COLAcode
ascl:1603.001	SILSS
ascl:1603.002	CORBITS
ascl:1603.003	VIP
ascl:1603.004	gPhoton
ascl:1603.005	EQUIB
ascl:1603.006	FAST-PT
ascl:1603.007	SMARTIES
ascl:1603.008	ROBAST
ascl:1603.009	Asfgrid
ascl:1603.010	ExoPriors
ascl:1603.011	DiskJockey
ascl:1603.012	tpipe
ascl:1603.013	PyGSM
ascl:1603.014	fibmeasure
ascl:1603.015	Dedalus
ascl:1603.016	ellc
ascl:1603.017	HIIexplorer
ascl:1603.018	PolRadTran
ascl:1604.001	OpenMHD
ascl:1604.002	libpolycomp
ascl:1604.003	LAMBDAR
ascl:1604.004	magicaxis
ascl:1604.005	Halotools
ascl:1604.006	2-DUST
ascl:1604.007	DNest3
# ascl:1604.008	The Tractor
ascl:1604.008	Tractor
ascl:1604.009	CCSNMultivar
ascl:1604.010	BEAMS
ascl:1604.011	FDPS
ascl:1604.012	TTVFaster
ascl:1605.001	MARZ
ascl:1605.002	cluster-lensing
ascl:1605.003	Shadowfax
ascl:1605.004	BACCHUS
ascl:1605.005	TMBIDL
ascl:1605.006	CAMELOT
ascl:1605.007	MUSCLE
ascl:1605.008	PDT
ascl:1605.009	ASTRiDE
ascl:1605.010	TRIPPy
ascl:1605.011	DISCO
ascl:1605.012	K2SC
ascl:1605.013	grtrans
ascl:1605.014	DUO
ascl:1605.015	SAND
ascl:1605.016	zeldovich-PLT
# ascl:1605.017	Surprise Calculator
ascl:1606.001	SWOC
ascl:1606.002	PAL
ascl:1606.003	Cygrid
ascl:1606.004	HIBAYES
ascl:1606.005	PyMultiNest
ascl:1606.006	uvmcmcfit
ascl:1606.007	COMB
ascl:1606.008	s2
ascl:1606.009	Companion-Finder
ascl:1606.010	SimpLens
ascl:1606.011	FDIPS
ascl:1606.012	KMDWARFPARAM
# ascl:1606.013	Pulse Portraiture
ascl:1606.014	Lmfit
ascl:1606.015	FLASK
ascl:1607.001	AGNfitter
ascl:1607.002	DICE
ascl:1607.003	Atlas2bgeneral
ascl:1607.004	Atlas3bgeneral
ascl:1607.005	Planetary3br
ascl:1607.006	Cholla
ascl:1607.007	JUDE
ascl:1607.008	BLS
ascl:1607.009	PICsar
ascl:1607.010	K2PS
ascl:1607.011	HfS
ascl:1607.012	ZASPE
ascl:1607.013	Kālī
ascl:1607.014	SOPIE
ascl:1607.015	RT1D
ascl:1607.016	astLib
ascl:1607.017	BoxRemap
ascl:1607.018	LZIFU
ascl:1607.019	HIDE
ascl:1607.020	SEEK
ascl:1608.001	Stingray
ascl:1608.002	pyXSIM
ascl:1608.003	appaloosa
ascl:1608.004	BART
ascl:1608.005	AstroVis
# ascl:1608.006	Gemini IRAF
ascl:1608.007	BASE-9
ascl:1608.008	Cuba
ascl:1608.009	FilFinder
ascl:1608.010	pvextractor
ascl:1608.011	PROFFIT
ascl:1608.012	OBERON
ascl:1608.013	DOLPHOT
ascl:1608.014	gevolution
ascl:1608.015	2DFFT
ascl:1608.016	NICIL
ascl:1608.017	21CMMC
ascl:1608.018	LORENE
ascl:1608.019	NEBULAR
ascl:1608.020	SPIDERz
ascl:1609.001	T-PHOT
ascl:1609.002	StarPy
ascl:1609.003	Kranc
ascl:1609.004	FISHPACK
ascl:1609.005	FISHPACK90
ascl:1609.006	SCIMES
# ascl:1609.007	Weighted EMPCA
ascl:1609.007	EMPCA
ascl:1609.008	GRASP
ascl:1609.009	NSCool
ascl:1609.010	CuBANz
ascl:1609.011	Photutils
ascl:1609.012	AIPY
ascl:1609.013	21cmSense
ascl:1609.014	Sky3D
ascl:1609.015	FIT3D
ascl:1609.016	PKDGRAV3
ascl:1609.017	spectral-cube
ascl:1609.018	SIP
ascl:1609.019	SuperBoL
# ascl:1609.020	Askaryan Module
ascl:1609.020	Askaryan
ascl:1609.021	TIDEV
ascl:1609.022	PyPHER
ascl:1609.023	contbin
ascl:1609.024	AdaptiveBin
ascl:1609.025	PYESSENCE
ascl:1610.001	Piccard
ascl:1610.002	CERES
ascl:1610.003	DSDEPROJ
ascl:1610.004	MUSE-DRP
ascl:1610.005	GSGS
ascl:1610.006	C3
ascl:1610.007	gatspy
ascl:1610.008	cluster-in-a-box
ascl:1610.009	velbin
ascl:1610.010	BurnMan
ascl:1610.011	BXA
ascl:1610.012	Fourierdimredn
ascl:1610.013	MC3
ascl:1610.014	Freddi
ascl:1610.015	NuPyCEE
ascl:1610.016	PyMC3
ascl:1611.001	UltraNest
ascl:1611.002	tf_unet
ascl:1611.003	MPDAF
ascl:1611.004	PRECESSION
ascl:1611.005	Exo-Transmit
ascl:1611.006	GalPot
ascl:1611.007	GRASP2K
# ascl:1611.008	Transit Clairvoyance
ascl:1611.009	RHOCUBE
# ascl:1611.010	Kapteyn Package
ascl:1611.010	Kapteyn 
ascl:1611.011	OXAF
ascl:1611.012	EarthShadow
ascl:1611.013	pyGMMis
ascl:1611.014	AIMS
ascl:1611.015	Pippi
ascl:1611.016	Carpet
ascl:1611.017	SNCosmo
ascl:1611.018	Icarus
ascl:1611.019	phase_space_cosmo_fisher
ascl:1611.020	CMCIRSED
ascl:1611.021	SlicerAstro
ascl:1611.022	proEQUIB
ascl:1612.001	Python-CPL
ascl:1612.002	LSDCat
ascl:1612.003	libprofit
ascl:1612.004	ProFit
ascl:1612.005	PyProfit
ascl:1612.006	flexCE
ascl:1612.007	dacapo_calibration
ascl:1612.008	PyORBIT
ascl:1612.009	CRETE
# ascl:1612.010	Earthshine simulator
ascl:1612.011	QSFit
ascl:1612.012	Meso-NH
ascl:1612.013	InversionKit
ascl:1612.014	AUTOSTRUCTURE
ascl:1612.015	Superplot
ascl:1612.016	CELib
ascl:1612.017	GAMER
ascl:1612.018	pylightcurve
ascl:1612.019	Trident
ascl:1612.020	Grackle
ascl:1612.021	BaTMAn
ascl:1612.022	REPS
# ascl:1701.001	The Joker
ascl:1701.001	Joker
ascl:1701.002	Vizic
ascl:1701.003	Spectra
ascl:1701.004	CosmoSlik
ascl:1701.005	KAULAKYS
ascl:1701.006	MSWAVEF
ascl:1701.007	Forecaster
ascl:1701.008	GrayStar
ascl:1701.009	GrayStarServer
ascl:1701.010	kcorrect
ascl:1701.011	GWFrames
ascl:1701.012	SONG
ascl:1702.001	ORBE
ascl:1702.002	corner.py
ascl:1702.003	juwvid
ascl:1702.004	Validation
ascl:1702.005	JetCurry
ascl:1702.006	GalaxyGAN
ascl:1702.007	KEPLER
ascl:1702.008	HOURS
ascl:1702.009	stream-stream
ascl:1702.010	streamgap-pepper
ascl:1702.011	Chempy
ascl:1702.012	GRIM
ascl:1703.001	Larch
ascl:1703.002	COCOA
ascl:1703.003	Corrfunc
ascl:1703.004	PHOTOMETRYPIPELINE
ascl:1703.005	starsense_algorithms
ascl:1703.006	SNRPy
ascl:1703.007	sidm-nbody
ascl:1703.008	exorings
ascl:1703.009	PyMVPA
ascl:1703.010	TransitSOM
ascl:1703.011	QtClassify
ascl:1703.012	ICICLE
# ascl:1703.013	Atmospheric Athena
ascl:1703.014	MC-SPAM
ascl:1703.015	Charm
ascl:1704.001	pwkit
ascl:1704.002	UDAT
ascl:1704.003	Shwirl
ascl:1704.004	STATCONT
ascl:1704.005	VaST
ascl:1704.006	Quickclump
ascl:1704.007	PySM
ascl:1704.008	Transit
ascl:1704.009	Photo-z-SQL
ascl:1704.010	A-Track
ascl:1704.011	VULCAN
ascl:1704.012	XID+
ascl:1704.013	Difference-smoothing
ascl:1704.014	Multipoles
ascl:1705.001	COSMOS
ascl:1705.002	DMATIS
ascl:1705.003	demc2
ascl:1705.004	PCAT
ascl:1705.005	SPTCLASS
ascl:1705.006	f3
ascl:1705.007	getimages
ascl:1705.008	MBProj2
ascl:1705.009	LensPop
ascl:1705.010	PROFILER
ascl:1705.011	FDBinary
ascl:1705.012	fd3
ascl:1705.013	PSOAP
ascl:1705.014	NPTFit
ascl:1705.015	WeirdestGalaxies
ascl:1705.016	astroABC
ascl:1705.017	supernovae
ascl:1706.001	Exotrending
ascl:1706.002	rtpipe
ascl:1706.003	DaMaSCUS
# ascl:1706.004	Dark Sage
ascl:1706.005	LMC
ascl:1706.006	GenPK
ascl:1706.007	encube
ascl:1706.008	the-wizz
ascl:1706.009	sick
ascl:1706.010	EXOSIMS
ascl:1706.011	PyPulse
ascl:1706.012	KeplerSolver
ascl:1707.001	HRM
ascl:1707.002	SASRST
ascl:1707.003	pyaneti
ascl:1707.004	CCFpams
ascl:1707.005	PyMOC
ascl:1707.006	Gala
ascl:1707.007	swot
ascl:1708.001	ATOOLS
ascl:1708.002	CINE
ascl:1708.003	CRISPRED
ascl:1708.004	Astroquery
ascl:1708.005	STools
ascl:1708.006	DISORT
ascl:1708.007	PBMC
ascl:1708.008	ALCHEMIC
ascl:1708.009	FIEStool
ascl:1708.010	BAGEMASS
ascl:1708.011	RM-CLEAN
ascl:1708.012	GANDALF
ascl:1708.013	GMM
ascl:1708.014	PACSman
ascl:1708.015	TWO-POP-PY
ascl:1708.016	pyLCSIM
ascl:1708.017	LCC
ascl:1708.018	CUTEX
# ascl:1708.019	SINFONI Pipeline
ascl:1708.019	SINFONI 
ascl:1708.020	4DAO
ascl:1708.021	KERTAP
ascl:1708.022	Naima
ascl:1708.023	ExoSOFT
ascl:1708.024	ComEst
ascl:1708.025	extinction-distances
ascl:1708.026	XDGMM
ascl:1708.027	empiriciSN
ascl:1708.028	ANA
ascl:1708.029	iSEDfit
ascl:1708.030	GAMBIT
ascl:1709.001	SPHYNX
ascl:1709.002	PHANTOM
ascl:1709.003	MeshLab
ascl:1709.004	DOOp
ascl:1709.005	DanIDL
ascl:1709.006	DCMDN
ascl:1709.007	MSSC
ascl:1709.008	celerite
ascl:1709.009	bmcmc
ascl:1709.010	MagIC
ascl:1709.011	FLaapLUC
ascl:1710.001	vysmaw
ascl:1710.002	rfpipe
ascl:1710.003	EXOFASTv2
ascl:1710.004	SPIPS
ascl:1710.005	SkyNet
ascl:1710.006	MOSFiT
ascl:1710.007	FLAG
ascl:1710.008	Binary
ascl:1710.009	CppTransport
ascl:1710.010	PyTransport
ascl:1710.011	mTransport
ascl:1710.012	FSFE
ascl:1710.013	Ramses-GPU
ascl:1710.014	GBART
ascl:1710.015	GMCALab
ascl:1710.016	LGMCA
ascl:1710.017	ATLAS9
ascl:1710.018	FITSFH
ascl:1710.019	GASOLINE
ascl:1710.020	PSPLINE
# ascl:1710.021	OSIRIS Toolbox
ascl:1710.021	OSIRIS 
ascl:1710.022	galario
ascl:1710.023	LIMEPY
ascl:1710.024	pred_loggs
ascl:1711.001	SpcAudace
ascl:1711.002	inhomog
ascl:1711.003	FTbg
ascl:1711.004	BayesVP
ascl:1711.005	correlcalc
ascl:1711.006	RGW
ascl:1711.007	galstep
ascl:1711.008	clustep
ascl:1711.009	Lightning
ascl:1711.010	galstreams
ascl:1711.011	galkin
ascl:1711.012	megaman
ascl:1711.013	HO-CHUNK
ascl:1711.014	Gammapy
ascl:1711.015	rac-2d
ascl:1711.016	Thindisk
ascl:1711.017	FATS
ascl:1711.018	LExTeS
ascl:1711.019	SPIDERMAN
ascl:1711.020	MARXS
ascl:1711.021	Bifrost
ascl:1711.022	HBT
ascl:1711.023	HBT+
ascl:1711.024	NOD3
ascl:1712.001	KDUtils
ascl:1712.002	MPI_XSTAR
ascl:1712.003	Py-SPHViewer
ascl:1712.004	Bitshuffle
ascl:1712.005	draco
ascl:1712.006	Nyx
ascl:1712.007	SFoF
ascl:1712.008	CosApps
ascl:1712.009	RODRIGUES
# ascl:1712.010	Flux Tube
ascl:1712.011	FBEYE
ascl:1712.012	MadDM
ascl:1712.013	photodynam
ascl:1712.014	QATS
ascl:1712.015	SgrbWorldModel
ascl:1712.016	LgrbWorldModel
ascl:1801.001	BANYAN_Sigma
ascl:1801.002	iWander
ascl:1801.003	Stan
ascl:1801.004	hh0
ascl:1801.005	InitialConditions
ascl:1801.006	DecouplingModes
ascl:1801.007	cambmag
ascl:1801.008	BOND
ascl:1801.009	Gnuastro
ascl:1801.010	DICE/ColDICE
ascl:1801.011	GABE
ascl:1801.012	RadVel
ascl:1802.001	FAC
ascl:1802.002	venice
ascl:1802.003	CMacIonize
ascl:1802.004	ARTIP
ascl:1802.005	Verne
ascl:1802.006	VISIBLE
ascl:1802.007	HiGal_SED_Fitter
ascl:1802.008	AntiparticleDM
ascl:1802.009	astroplan
ascl:1802.010	Glimpse
ascl:1802.011	runDM
ascl:1802.012	PyOSE
ascl:1802.013	BHMcalc
ascl:1802.014	collapse
ascl:1802.015	mrpy
ascl:1802.016	eqpair
ascl:1803.001	DaMaSCUS-CRUST
ascl:1803.002	CIFOG
ascl:1803.003	scarlet
ascl:1803.004	nanopipe
ascl:1803.005	Kadenza
ascl:1803.006	MulensModel
ascl:1803.007	IMAGINE
ascl:1803.008	FAST
ascl:1803.009	SETI-EC
ascl:1803.010	3D-PDR
ascl:1803.011	ExtLaw_H18
ascl:1803.012	LWPC
ascl:1803.013	optBINS
ascl:1803.014	ExoCross
ascl:1803.015	RAPTOR
ascl:1804.001	ASERA
ascl:1804.002	ipole
ascl:1804.003	DPPP
ascl:1804.004	AstroCV
ascl:1804.005	DaCHS
ascl:1804.006	ProFound
ascl:1804.007	chroma
ascl:1804.008	EGG
ascl:1804.009	orbit-estimation
ascl:1804.010	SMERFS
ascl:1804.011	DESCQA
ascl:1804.012	Lenstronomy
ascl:1804.013	CAT-PUMA
ascl:1804.014	IMNN
ascl:1804.015	NR-code
ascl:1804.016	surrkick
ascl:1804.017	APPHi
ascl:1804.018	3DView
ascl:1804.019	ViSBARD
ascl:1804.020	Agatha
ascl:1804.021	allantools
ascl:1804.022	UniDAM
ascl:1804.023	LFsGRB
ascl:1804.024	LFlGRB
ascl:1804.025	FastChem
ascl:1804.026	KSTAT
ascl:1805.001	powerbox
ascl:1805.002	dftools
ascl:1805.003	lcps
ascl:1805.004	EARL
ascl:1805.005	3DCORE
ascl:1805.006	StePS
ascl:1805.007	exocartographer
ascl:1805.008	AGAMA
ascl:1805.009	STARBLADE
ascl:1805.010	StarSmasher
ascl:1805.011	PoMiN
ascl:1805.012	Arcmancer
ascl:1805.013	grid-model
ascl:1805.014	OSS
ascl:1805.015	BinMag
ascl:1805.016	xspec_emcee
ascl:1805.017	SNSEDextend
ascl:1805.018	CUBE
ascl:1805.019	HENDRICS
ascl:1805.020	SWIFT
ascl:1805.021	PampelMuse
ascl:1805.022	BCcodes
ascl:1805.023	PROM7
ascl:1805.024	ASTROPOP
ascl:1805.025	GLACiAR
ascl:1805.026	PySE
# ascl:1805.027	MontePython 3
ascl:1805.027	MontePython
ascl:1805.028	SP_Ace
ascl:1805.029	DeepMoon
ascl:1805.030	PyCBC
ascl:1805.031	CubiCal
ascl:1805.032	PyCCF
ascl:1806.001	feets
ascl:1806.002	BHDD
ascl:1806.003	pyZELDA
ascl:1806.004	WiseView
ascl:1806.005	Indri
ascl:1806.006	QE
ascl:1806.007	PyAMOR
ascl:1806.008	gsf
ascl:1806.009	GLASS
ascl:1806.010	SpaghettiLens
ascl:1806.011	P2DFFT
ascl:1806.012	WDEC
ascl:1806.013	SpS
ascl:1806.014	pile-up
ascl:1806.015	DirectDM-mma
ascl:1806.016	DirectDM-py
ascl:1806.017	RadFil
ascl:1806.018	OMEGA
ascl:1806.019	SYGMA
ascl:1806.020	exoinformatics
ascl:1806.021	LASR
ascl:1806.022	Keras
ascl:1806.023	Spheral++
ascl:1806.024	RMextract
ascl:1806.025	BRATS
ascl:1806.026	BWED
ascl:1806.027	fcmaker
ascl:1806.028	PyMUSE
ascl:1806.029	EXO-NAILER
ascl:1806.030	foxi
ascl:1806.031	ASPIC
ascl:1806.032	pwv_kpno
ascl:1807.001	POLARIS
ascl:1807.002	Warpfield
ascl:1807.003	PyAutoLens
ascl:1807.004	ARKCoS
# ascl:1807.005	MAPPINGS V
ascl:1807.006	pyqz
ascl:1807.007	HII-CHI-mistry
ascl:1807.008	HII-CHI-mistry_UV
ascl:1807.009	HELIOS
ascl:1807.010	THOR
ascl:1807.011	nfield
ascl:1807.012	AngPow
ascl:1807.013	CLASSgal
ascl:1807.014	SPEGID
ascl:1807.015	CAESAR
ascl:1807.016	MIDLL
ascl:1807.017	ZBARYCORR
ascl:1807.018	BARYCORR
ascl:1807.019	GLS
ascl:1807.020	wdmerger
ascl:1807.021	POWER
ascl:1807.022	PUMA
ascl:1807.023	DAMOCLES
ascl:1807.024	TBI
ascl:1807.025	NRPy+
ascl:1807.026	SENR
ascl:1807.027	kplr
ascl:1807.028	ktransit
ascl:1807.029	EVEREST
ascl:1807.030	ASP
ascl:1807.031	xGDS
ascl:1807.032	SSMM
ascl:1807.033	LSC
ascl:1808.001	Barycorrpy
ascl:1808.002	rsigma
ascl:1808.003	CPF
ascl:1808.004	ImPlaneIA
ascl:1808.005	hfof
ascl:1808.006	Fips
ascl:1808.007	2DSF
ascl:1808.008	PyMieDap
ascl:1808.009	py-sdm
ascl:1808.010	hi_class
ascl:1808.011	Robbie
ascl:1809.001	LEMON
ascl:1809.002	PCCDPACK
ascl:1809.003	PASTA
ascl:1809.004	VBBINARYLENSING
ascl:1809.005	perfectns
ascl:1809.006	spops
ascl:1809.007	surfinBH
ascl:1809.008	PyQSOFit
ascl:1809.009	NEBULA
ascl:1809.010	Isca
ascl:1809.011	qp
ascl:1809.012	nestcheck
ascl:1809.013	dynesty
ascl:1809.014	stepped_luneburg
ascl:1809.015	MrMoose
ascl:1809.016	RequiSim
ascl:1810.001	galfast
ascl:1810.002	Barcode
ascl:1810.003	JETGET
ascl:1810.004	VaeX
ascl:1810.005	STARRY
ascl:1810.006	Echelle++
ascl:1810.007	ARTES
ascl:1810.008	pycraf
ascl:1810.009	PyUltraLight
ascl:1810.010	ODTBX
ascl:1810.011	Eclairs
ascl:1810.012	GiRaFFE
ascl:1810.013	catsHTM
ascl:1810.014	STiC
ascl:1810.015	cuFFS
ascl:1810.016	XCLASS
ascl:1810.017	SOPHISM
ascl:1810.018	APPLawD
ascl:1810.019	MIEX
ascl:1810.020	DDS
ascl:1810.021	Firefly
ascl:1811.001	synphot
ascl:1811.002	DRAGONS
ascl:1811.003	binaryBHexp
ascl:1811.004	SEP
ascl:1811.005	Shark
ascl:1811.006	QuickSip
ascl:1811.007	Flame
ascl:1811.008	Pylians
ascl:1811.009	RLOS
ascl:1811.010	MillCgs
ascl:1811.011	SIM5
ascl:1811.012	muLAn
ascl:1811.013	DiskSim
ascl:1811.014	pygad
ascl:1811.015	radon
ascl:1811.016	VoigtFit
ascl:1811.017	Vplanet
ascl:1811.018	gdr2_completeness
ascl:1811.019	PENTACLE
ascl:1811.020	PulsarHunter
ascl:1812.001	WISP
ascl:1812.002	GLADIS
ascl:1812.003	PFANT
ascl:1812.004	aesop
ascl:1812.005	SPAMCART
ascl:1812.006	Fermipy
ascl:1812.007	ExoGAN
ascl:1812.008	easyaccess
ascl:1812.009	galclassify
ascl:1812.010	PynPoint 0.6.0
ascl:1812.011	GRAND-HOD
ascl:1812.012	distlink
ascl:1812.013	Lightkurve
ascl:1812.014	GENGA
ascl:1812.015	AUTOSPEC
ascl:1812.016	Juliet
ascl:1812.017	psrqpy
ascl:1812.018	OctApps
ascl:1901.001	cFE
ascl:1901.002	OCFit
ascl:1901.003	CCL
ascl:1901.004	unwise_psf
ascl:1901.005	Galaxia_wrap
ascl:1901.006	ssos
ascl:1901.007	Photon
ascl:1901.008	SEDobs
ascl:1901.009	bettermoments
ascl:1901.010	eddy
ascl:1901.011	Bilby
ascl:1901.012	stellarWakes
ascl:1902.001	SNTD
ascl:1902.002	LPNN
ascl:1902.003	PyMF
ascl:1902.004	GraviDy
ascl:1902.005	LiveData
ascl:1902.006	RPFITS
ascl:1902.007	PINT
ascl:1902.008	Radynversion
ascl:1902.009	ExPRES
ascl:1902.010	dyPolyChord
ascl:1902.011	SpecViz
ascl:1902.012	Specutils
ascl:1903.001	BEAGLE
ascl:1903.002	SIXTE
ascl:1903.003	allesfitter
ascl:1903.004	brutifus
ascl:1903.005	Galmag
ascl:1903.006	SimSpin
ascl:1903.007	ICSF
ascl:1903.008	NIFTy5
ascl:1903.009	PRF
ascl:1903.010	GalIMF
ascl:1903.011	AsPy
ascl:1903.012	DAVE
ascl:1903.013	NFWdist
ascl:1903.014	PLATON
ascl:1903.015	SPICE
ascl:1903.016	SpiceyPy
ascl:1903.017	HelioPy
ascl:1904.001	sxrbg
ascl:1904.002	GALAXY
ascl:1904.003	CGS
ascl:1904.004	ehtim
ascl:1904.005	SMILI
ascl:1904.006	CDAWeb
ascl:1904.007	AutoBayes
ascl:1904.008	repack
ascl:1904.009	deproject
ascl:1904.010	CLEAR
ascl:1904.011	FortesFit
ascl:1904.012	CausticFrog
ascl:1904.013	EightBitTransit
ascl:1904.014	rate
ascl:1904.015	SBGAT
ascl:1904.016	simuTrans
ascl:1904.017	dfitspy
ascl:1904.018	Specstack
ascl:1904.019	Vevacious
ascl:1904.020	SARAH
ascl:1904.021	TP2VIS
ascl:1904.022	eleanor
ascl:1904.023	digest2
ascl:1904.024	OoT
ascl:1904.025	Properimage
ascl:1904.026	pyRSD
ascl:1904.027	nbodykit
ascl:1904.028	covdisc
ascl:1904.029	JVarStar
ascl:1904.030	nudec_BSM
ascl:1905.001	Grizli
ascl:1905.002	Py4CAtS
ascl:1905.003	evolstate
ascl:1905.004	Binospec
ascl:1905.005	MMIRS-DRP
ascl:1905.006	beamModelTester
ascl:1905.007	Astrocut
ascl:1905.008	Q3C
ascl:1905.009	HAOS-DIPER
ascl:1905.010	FastPM
ascl:1905.011	Fermitools
ascl:1905.012	Fitsverify
ascl:1905.013	SPARK
ascl:1905.014	Bandmerge
ascl:1905.015	rPICARD
ascl:1905.016	LensCNN
ascl:1905.017	LensQuEst
ascl:1905.018	THALASSA
ascl:1905.019	PICASO
ascl:1905.020	NAPLES
ascl:1905.021	ODEPACK
ascl:1905.022	ClusterPyXT
ascl:1905.023	CASI-2D
ascl:1905.024	SICON
ascl:1905.025	Prospector
ascl:1905.026	SEDPY
ascl:1905.027	PyPDR
ascl:1906.001	Astroalign
ascl:1906.002	Blimpy
ascl:1906.003	FREDDA
ascl:1906.004	Exo-Striker
ascl:1906.005	Kalman
ascl:1906.006	turboSETI
ascl:1906.007	limb-darkening
ascl:1906.008	T-RECS
ascl:1906.009	PyMORESANE
ascl:1906.010	PyA
ascl:1906.011	Lizard
ascl:1906.012	Morpheus
ascl:1906.013	MORPHEUS
ascl:1906.014	GPUVMEM
ascl:1906.015	OIT
ascl:1906.016	PandExo
ascl:1906.017	mcfit
ascl:1906.018	MEGAlib
ascl:1906.019	PlasmaPy
ascl:1906.020	LIZARD
ascl:1906.021	centerRadon
ascl:1906.022	pyLIMA
ascl:1907.001	schwimmbad
ascl:1907.002	healvis
ascl:1907.003	pyuvdata
ascl:1907.004	pyGTC
ascl:1907.005	SARA-PPD
ascl:1907.006	POCS
ascl:1907.007	SPAM
ascl:1907.008	Dewarp
ascl:1907.009	Plonk
ascl:1907.010	OMNICAL
ascl:1907.011	beamconv
ascl:1907.012	molly
ascl:1907.013	RVSpecFit
ascl:1907.014	sbpy
ascl:1907.015	TurbuStat
ascl:1907.016	astrodendro
ascl:1907.017	ZChecker
ascl:1907.018	StePar
ascl:1907.019	GaussPy
ascl:1907.020	GaussPy+
ascl:1907.021	PRISM
ascl:1907.022	CMDPT
ascl:1907.023	REVOLVER
ascl:1907.024	Skyfield
ascl:1907.025	GIST
ascl:1907.026	MCRGNet
ascl:1907.027	intensitypower
ascl:1907.028	ROHSA
ascl:1907.029	XDF-GAN
ascl:1907.030	Wōtan
ascl:1907.031	MGB
ascl:1907.032	Astro-SCRAPPY
ascl:1908.001	QAC
ascl:1908.002	Molsoft
ascl:1908.003	ActSNClass
ascl:1908.004	Gramsci
ascl:1908.005	dips
ascl:1908.006	GBKFIT
ascl:1908.007	MosfireDRP
ascl:1908.008	TRISTAN-MP
ascl:1908.009	PyRADS
ascl:1908.010	SNAPDRAGONS
ascl:1908.011	NuRadioMC
ascl:1908.012	oscode
ascl:1908.013	BEAST
ascl:1908.014	Vlasiator
ascl:1908.015	Analysator
ascl:1908.016	DustCharge
ascl:1908.017	JPLephem
ascl:1908.018	EBAI
ascl:1908.019	MAESTROeX
ascl:1908.020	QLF
ascl:1908.021	bias_emulator
ascl:1908.022	YMW16
# ascl:1908.023	FIRST Classifier
ascl:1908.024	PYSAT
ascl:1908.025	FastCSWT
ascl:1909.001	Auto-multithresh
ascl:1909.002	MultiColorFits
ascl:1909.003	SecularMultiple
ascl:1909.004	TPI
ascl:1909.005	HADES
ascl:1909.006	ChempyMulti
ascl:1909.007	EBHLIGHT
ascl:1909.008	RascalC
ascl:1909.009	CLOVER
ascl:1909.010	AREPO
ascl:1909.011	WVTICs
ascl:1909.012	HISS
ascl:1909.013	EPOS
ascl:1909.014	fgivenx
ascl:1910.001	PINK
ascl:1910.002	PreProFit
ascl:1910.003	a3cosmos-gas-evolution
ascl:1910.004	DM_phase
ascl:1910.005	exoplanet
ascl:1910.006	EMERGE
ascl:1910.007	TLS
ascl:1910.008	ECLIPS3D
ascl:1910.009	orbitize
ascl:1910.010	PEXO
ascl:1910.011	LEO-Py
ascl:1910.012	AOTOOLS
ascl:1910.013	E0102-VR
ascl:1910.014	ANNz2
ascl:1910.015	MarsLux
ascl:1910.016	MiSTree
ascl:1910.017	ChainConsumer
ascl:1910.018	GetDist
ascl:1910.019	Cobaya
ascl:1910.020	OCD
ascl:1910.021	AOtools
ascl:1910.022	qnm
ascl:1911.001	PLAN
ascl:1911.002	uvplot
ascl:1911.003	OpenSPH
ascl:1911.004	PypeIt
ascl:1911.005	MARTINI
ascl:1911.006	ATHOS
ascl:1911.007	planetplanet
ascl:1911.008	HeatingRate
ascl:1911.009	frbpoppy
ascl:1911.010	Fruitbat
ascl:1911.011	IDG
ascl:1911.012	Zeltron
ascl:1911.013	ATLAS
ascl:1911.014	MORDI
ascl:1911.015	LATTICEEASY
ascl:1911.016	CLUSTEREASY
ascl:1911.017	HLattice
ascl:1911.018	WhereWolf
ascl:1911.019	OrbWeaver
ascl:1911.020	VELOCIraptor-STF
ascl:1911.021	TreeFrog
ascl:1911.022	FFTLog-and-beyond
ascl:1911.023	miluphcuda
ascl:1911.024	comb
ascl:1912.001	Polyspectrum
ascl:1912.002	casacore
ascl:1912.003	ASKAPsoft
ascl:1912.004	DALiuGE: Data Activated Liu Graph Engine
ascl:1912.005	Athena++: Radiation GR magnetohydrodynamics code
ascl:1912.006	HSIM: HARMONI simulation pipeline
ascl:1912.007	anesthetic: Nested sampling visualization
ascl:1912.008	PopSyCLE: Population Synthesis for Compact object Lensing Events
ascl:1912.009	FORSTAND: Flexible ORbit Superposition Toolbox for ANalyzing Dynamical models
ascl:1912.010	AstroAccelerate: Accelerated software package for processing time-domain radio astronomy data
ascl:1912.011	QSOSIM: Simulated Quasar Spectrum Generator
ascl:1912.012	GAME: GAlaxy Machine learning for Emission lines
ascl:1912.013	GriSPy: Fixed-radius nearest neighbors grid search in Python
ascl:1912.014	HARMPI: 3D massively parallel general relativictic MHD code
ascl:1912.015	ENTERPRISE: Enhanced Numerical Toolbox Enabling a Robust PulsaR Inference SuitE
ascl:1912.016	GWpy: Python package for studying data from gravitational-wave detectors
ascl:1912.017	PTMCMCSampler: Parallel tempering MCMC sampler package written in Python
ascl:1912.018	Tangos: Framework and web interface for database-driven analysis of numerical structure formation simulations
ascl:1912.019	STACKER: Stack sources in interferometric data
ascl:1912.020	MRExo: Non-parametric mass-radius relationship for exoplanets
ascl:2001.001	Min-CaLM: Mineral compositional analysis on debris disk spectra
ascl:2001.002	TRANSPHERE: 1-D spherical continuum radiative transfer
ascl:2001.003	sf3dmodels: Star-forming regions 3D modelling package
ascl:2001.004	FragMent: Fragmentation techniques for studying filaments
ascl:2001.005	FAKEOBS: Model visibilities generator
ascl:2001.006	Protostellar Evolution: Stellar evolution simulator
ascl:2001.007	BTS: Behind The Spectrum
ascl:2001.008	DebrisDiskFM: Debris Disk Forward Modeling
ascl:2001.009	ORCS: Analysis engine for SITELLE spectral cubes
ascl:2001.010	CosMOPED: Compressed Planck likelihood
ascl:2001.011	ExoTETHyS: Exoplanetary transits and eclipsing binaries modeler
ascl:2001.012	MCMCI: Markov Chain Monte Carlo + Isochrones method for characterizing exoplanetary systems
ascl:2001.013	RPPPS: Re-analyzing Pipeline for Parkes Pulsar Survey
ascl:2001.014	Peasoup: C++/CUDA GPU pulsar searching library
ascl:2001.015	gnm: The MCMC Jagger
ascl:2002.001	SDAR: Slow-Down Algorithmic Regularization code for solving few-body problems
ascl:2002.002	RASCAS: Resonant line transfer in AMR simulations
ascl:2002.003	ORIGIN: detectiOn and extRactIon of Galaxy emIssion liNes
ascl:2002.004	triceratops: Candidate exoplanet rating tool
ascl:2002.005	ODUSSEAS: Observing Dwarfs Using Stellar Spectroscopic Energy-Absorption Shapes
ascl:2002.006	ScamPy: Sub-halo Clustering and Abundance Matching Python interface
ascl:2002.007	ProSpect: Spectral generation package
ascl:2002.008	ExoSim: Simulator for predicting signal and noise in transit spectroscopy observations
ascl:2002.009	DASH: Deep Automated Supernova and Host classifier
ascl:2002.010	Apercal: Pipeline for the Westerbork Synthesis Radio Telescope Apertif upgrade
ascl:2002.011	PyHammer: Python spectral typing suite
ascl:2002.012	DMRadon: Radon Transform calculation tools
ascl:2002.013	GWecc: Calculator for pulsar timing array signals due to eccentric supermassive binaries
ascl:2002.014	HaloAnalysis: Read and analyze halo catalogs and merger trees
ascl:2002.015	GizmoAnalysis: Read and analyze Gizmo simulations
ascl:2002.016	Cobra: Bayesian pulsar searching
ascl:2002.017	libstempo: Python wrapper for Tempo2
ascl:2002.018	Bayesfit: Command-line program for combining Tempo2 and MultiNest components
ascl:2002.019	ExoRT: Two-stream radiative transfer code
ascl:2002.020	ExoCAM: Exoplanet Community Atmospheric Model
ascl:2002.021	CR-SISTEM: Symplectic integrator for lunar core-mantle and orbital dynamics
ascl:2002.022	DISKMODs: Accretion Disk Radial Structure Models
ascl:2003.001	TESS-Point: High precision TESS pointing tool
ascl:2003.002	MAGNETAR: Histogram of relative orientation calculator for MHD observations
ascl:2003.003	acorns: Agglomerative Clustering for ORganising Nested Structures
ascl:2003.004	scousepy: Semi-automated multi-COmponent Universal Spectral-line fitting Engine
ascl:2003.005	RHT: Rolling Hough Transform
ascl:2003.006	PORTAL: POlarized Radiative Transfer Adapted to Lines
ascl:2003.007	RAPID: Real-time Automated Photometric IDentification
ascl:2003.008	CoastGuard: Automated timing data reduction pipeline
ascl:2003.009	TOASTER: Times-Of-Arrival Tracker
ascl:2003.010	MARGE: Machine learning Algorithm for Radiative transfer of Generated Exoplanets
ascl:2003.011	HOMER: A Bayesian inverse modeling code
ascl:2003.012	PYSOLATOR: Remove orbital modulation from a binary pulsar and/or its companion
ascl:2003.013	AstroHOG: Analysis correlations using the Histograms of Oriented Gradients
ascl:2003.014	Torch: Coupled gas and N-body dynamics simulator
ascl:2004.001	Locus: Optimized differential photometry
ascl:2004.002	Tangra: Software for video photometry and astrometry
ascl:2004.003	IllinoisGRMHD: GRMHD code for dynamical spacetimes
ascl:2004.004	WD: Wilson-Devinney binary star modeling
ascl:2004.005	PyWD2015: Wilson-Devinney code GUI
ascl:2004.006	ASTRAEUS: Semi-analytical semi-numerical galaxy evolution and reionization code
ascl:2004.007	PyCosmo: Multi-purpose cosmology calculation tool
ascl:2004.008	PPMAP: Column density mapping with extra dimensions
ascl:2004.009	stardate: Measure precise stellar ages
ascl:2004.010	kombine: Kernel-density-based parallel ensemble sampler
ascl:2004.011	FUNDPAR: Deriving FUNDamental PARameters from equivalent widths
ascl:2004.012	ArviZ: Exploratory analysis of Bayesian models
ascl:2004.013	Finesse: Frequency domain INterfErometer Simulation SoftwarE
ascl:2004.014	PyKat: Python interface and tools for Finesse
ascl:2004.015	IRDAP: SPHERE-IRDIS polarimetric data reduction pipeline
ascl:2004.016	PRECISION: Astronomical infrared observations data reduction
ascl:2005.001	RID: Relativistic Image Doubling in water Cherenkov detectors
ascl:2005.002	michi2: SED and SLED fitting tool
ascl:2005.003	RM-Tools: Rotation measure (RM) synthesis and Stokes QU-fitting
ascl:2005.004	REDFIT: Red-noise spectra directly from unevenly spaced time series
ascl:2005.005	RoLo: Calculate radius and potential of the Roche Lobe
ascl:2005.006	FFANCY: Fast Folding Algorithm for pulsar searching
ascl:2005.007	Carpyncho: VVV Catalog browser toolkit
ascl:2005.008	HiFLEx: Echelle data reduction pipeline
ascl:2005.009	s3PCF: Compute the 3-point correlation function in the squeezed limit
ascl:2005.010	NNKCDE: Nearest Neighbor Kernel Conditional Density Estimation
ascl:2005.011	gotetra: Cosmic velocity fields tracking through the use of tetrahedra
ascl:2005.012	2DBAT: 2D Bayesian Automated Tilted-ring fitter
ascl:2005.013	qubefit: MCMC kinematic modeling
ascl:2005.014	FETCH: Fast Extragalactic Transient Candidate Hunter
ascl:2005.015	AMPEL: Alert Management, Photometry, and Evaluation of Light curves
ascl:2005.016	RAPP: Robust Automated Photometry Pipeline
ascl:2005.017	cdetools: Tools for Conditional Density Estimates
ascl:2005.018	RFCDE: Random Forests for Conditional Density Estimation
ascl:2005.019	MCRaT: Monte Carlo Radiation Transfer
ascl:2005.020	HIPSTER: HIgh-k Power Spectrum EstimatoR
ascl:2006.001	HEARSAY: Simulations for the probability of alien contact
ascl:2006.002	PRIISM: Python module for Radio Interferometry Imaging with Sparse Modeling
ascl:2006.003	KinMS: Three-dimensional kinematic modeling of arbitrary gas distributions
ascl:2006.004	2D-FFTLog: Generalized FFTLog algorithm for non-Gaussian covariance matrices
ascl:2006.005	CosmoCov: Configuration space covariances for projected galaxy 2-point statistics
ascl:2006.006	CosmoLike: Cosmological Likelihood analyses
ascl:2006.007	TATTER: Two-sAmple TesT EstimatoR
ascl:2006.008	DeepSphere: Graph-based spherical convolutional neural network for cosmology
ascl:2006.009	AxionNS: Ray-tracing in neutron stars
ascl:2006.010	PRISim: Precision Radio Interferometer Simulator
ascl:2006.011	SERVAL: SpEctrum Radial Velocity AnaLyser
ascl:2006.012	pxf_kin_err: Radial velocity and velocity dispersion uncertainties estimator
ascl:2006.013	JoXSZ: Joint X-ray and SZ fitting for galaxy clusters in Python
ascl:2006.014	CARACal: Containerized Automated Radio Astronomy Calibration pipeline
ascl:2006.015	ARCHI: Add-on pipeline module for background star analysis from CHEOPS data
ascl:2006.016	SPISEA: Stellar Population Interface for Stellar Evolution and Atmospheres
ascl:2006.017	AstroCatR: Time series reconstruction of large-scale astronomical catalogs
ascl:2006.018	Powderday: Dust radiative transfer package
ascl:2006.019	TATOO: Tidal-chronology Age TOOl
ascl:2006.020	GenetIC: Initial conditions generator for cosmological simulations
ascl:2006.021	FAMED: Extraction and mode identification of oscillation frequencies for solar-like pulsators
ascl:2006.022	MCSED: Spectral energy distribution fitting package for galactic systems
ascl:2006.023	deepSIP: deep learning of Supernova Ia Parameters
ascl:2007.001	GProtation: Measuring stellar rotation periods with Gaussian processes
ascl:2007.002	hierArc: Hierarchical analysis of strong gravitational lenses
ascl:2007.003	SPARTA: Subhalo and PARticle Trajectory Analysis
ascl:2007.004	spex_to_xspec: Convert SPEX output to XSPEC input
ascl:2007.005	PeTar: ParticlE Tree & particle-particle & Algorithmic Regularization code for simulating massive star clusters
ascl:2007.006	PoPE: Population Profile Estimator
ascl:2007.007	PSRVoid: Statistical suite for folded pulsar data
ascl:2007.008	MPSolve: Multiprecision Polynomial SOLVEr
ascl:2007.009	polyMV: Multipolar coefficients converter
ascl:2007.010	DarkHistory: Modified cosmic ionization and thermal histories calculator
ascl:2007.011	FleCSPH: Parallel and distributed SPH implementation based on the FleCSI
ascl:2007.012	Line-Stacker: Spectral lines stacking
ascl:2007.013	wdtools: Spectroscopic analysis of white dwarfs
ascl:2007.014	PARS: Paint the Atmospheres of Rotating Stars
ascl:2007.015	MAGI: Initial-condition generator for galactic N-body simulations
ascl:2007.016	ReadPDS: Visualization tools for PDS4 data
ascl:2007.017	SPEX: Spectral Executive
ascl:2007.018	OSPEX: Object Spectral Executive
ascl:2007.019	TROVE: Theoretical ROVibrational Energies
ascl:2007.020	pygwinc: Gravitational Wave Interferometer Noise Calculator
ascl:2007.021	JB2008: Empirical Thermospheric Density Model
ascl:2007.022	SPARTA: SPectroscopic vARiabiliTy Analysis
ascl:2007.023	CosmoGRaPH: Cosmological General Relativity and (Perfect fluid | Particle) Hydrodynamics
ascl:2007.024	CaTffs: Calcium triplet indexes
ascl:2008.001	kinesis: Kinematic modeling of clusters
ascl:2008.002	PhaseTracer: Cosmological phases mapping
ascl:2008.003	KLLR: Kernel Localized Linear Regression
ascl:2008.004	SOT: Spin-Orbit Tomography
ascl:2008.005	PySAP: Python Sparse data Analysis Package
ascl:2008.006	Umbrella: Asteroid detection, validation, and identification
ascl:2008.007	sslf: A simple spectral-line finder
ascl:2008.008	Barry: Modular BAO fitting code
ascl:2008.009	SuperNNova: Photometric classification
ascl:2008.010	zeus: Lightning Fast MCMC
ascl:2008.011	Magnetizer: Computing magnetic fields of evolving galaxies
ascl:2008.012	Ujti: Geodesics in general relativity
ascl:2008.013	SEDBYS: Spectral Energy Distribution Builder for Young Stars
ascl:2008.014	SuperRAENN: Supernova photometric classification pipeline
ascl:2008.015	CMEchaser: Coronal Mass Ejection line-of-sight occultation detector
ascl:2008.016	ParaMonte: Parallel Monte Carlo library
ascl:2008.017	CVXOPT: Convex Optimization
ascl:2008.018	maxsmooth: Derivative constrained function fitting
ascl:2008.019	iFIT: 1D surface photometry code
ascl:2008.020	Eclaire: CUDA-based Library for Astronomical Image REduction
ascl:2008.021	ramses2hsim: RAMSES output to 3D data cube for HSIM
ascl:2008.022	healpy: Python wrapper for HEALPix
ascl:2008.023	DUCC: Distinctly Useful Code Collection
ascl:2008.024	MUSIC2-monofonIC: 3LPT initial condition generator
ascl:2008.025	TRISTAN: TRIdimensional STANford code
ascl:2008.026	TDEmass: Tidal Disruption Event interpretor
ascl:2008.027	HorizonGRound: Relativistic effects in ultra-large-scale clustering
ascl:2009.001	JetSeT: Numerical modeling and SED fitting tool for relativistic jets
ascl:2009.002	vlt-sphere: Automatic VLT/SPHERE data reduction and analysis
ascl:2009.003	oxkat: Semi-automated imaging of MeerKAT observations
ascl:2009.004	ISPy3: Integrated-light Spectroscopy for Python3
ascl:2009.005	CASI-3D: Convolutional Approach to Structure Identification-3D
ascl:2009.006	SPInS: Stellar Parameters INferred Systematically
ascl:2009.007	J plots: Tool for characterizing 2D and 3D structures in the interstellar medium
ascl:2009.008	Paramo: PArticle and RAdiation MOnitor
ascl:2009.009	MADHAT: Gamma-ray emission analyzer
ascl:2009.010	MLG: Microlensing with Gaia
ascl:2009.011	PyWST: WST and RWST for astrophysics
ascl:2009.012	minot: Modeling framework for diffuse components in galaxy clusters
ascl:2009.013	AstroVaDEr: Unsupervised clustering and synthetic image generation
ascl:2009.014	pySpectrum: Power spectrum and bispectrum calculator
ascl:2009.015	rcosmo: Cosmic Microwave Background data analysis
ascl:2009.016	halomod: Flexible interface for the halo model of dark matter halos
ascl:2009.017	CosmoloPy: Cosmology package for Python
ascl:2009.018	CRAC: Cosmology R Analysis Code
ascl:2009.019	FLEET: Finding Luminous and Exotic Extragalactic Transients
ascl:2009.020	cosmoFns: Functions for observational cosmology
ascl:2009.021	Chrono: Multi-physics simulation engine
ascl:2009.022	Harmonia: Hybrid-basis inference for large-scale galaxy clustering
ascl:2009.023	DASTCOM5: JPL small-body data browser
ascl:2009.024	MSL: Mining for Substructure Lenses
ascl:2009.025	Binary-Speckle: Binary or triple star parameters
ascl:2010.001	MBF: MOLSCAT 2020, BOUND, and FIELD for atomic and molecular collisions
ascl:2010.002	GSpec: Gamma-ray Burst Monitor analyzer
ascl:2010.003	stsynphot: synphot for HST and JWST
ascl:2010.004	TACHE: TensoriAl Classification of Hydrodynamic Elements
ascl:2010.005	GRAPUS: GRAvitational instability PopUlation Synthesis
ascl:2010.006	LaSSI: Large-Scale Structure Information
ascl:2010.007	stella: Stellar flares identifier
ascl:2010.008	Exo-DMC: Exoplanet Detection Map Calculator
ascl:2010.009	plancklens: Planck 2018 lensing pipeline
ascl:2010.010	lenspyx: Curved-sky python lensed CMB maps simulation package
ascl:2010.011	ROGER: Automatic classification of galaxies using phase-space information
ascl:2010.012	Astronomaly: Flexible framework for anomaly detection in astronomy
ascl:2010.013	Legolas: Large Eigensystem Generator for One-dimensional pLASmas
ascl:2010.014	Pix2Prof: Deep learning for textraction of useful sequential information from galaxy imagery
ascl:2010.015	relxill: Reflection models of black hole accretion disks
ascl:2011.001	AdaMet: Adaptive Metropolis for Bayesian analysis
ascl:2011.002	CAPTURE: Interferometric pipeline for image creation from GMRT data
ascl:2011.003	Kalkayotl: Inferring distances to stellar clusters from Gaia parallaxes
ascl:2011.004	MCMCDiagnostics: Markov Chain Monte Carlo convergence diagnostics
ascl:2011.005	DarkCapPy: Dark Matter Capture and Annihilation
ascl:2011.006	tlpipe: Data processing pipeline for the Tianlai experiment
ascl:2011.007	DYNAMITE: DYnamics, Age and Metallicity Indicators Tracing Evolution
ascl:2011.008	GOTHIC: Double nuclei galaxy detector
ascl:2011.009	HaloGen: Modular halo model code
ascl:2011.010	ARES: Accelerated Reionization Era Simulations
ascl:2011.011	frbcat: Fast Radio Burst CATalog querying package
ascl:2011.012	wobble: Time-series spectra analyzer
ascl:2011.013	TLC: Tidally Locked Coordinates
ascl:2011.014	SEDkit: Spectral energy distribution construction and analysis tools
ascl:2011.015	EvapMass: Minimum mass of planets predictor
ascl:2011.016	GoFish: Molecular line detections in protoplanetary disks
ascl:2011.017	RRATtrap: Rotating Radio Transient identifier
ascl:2011.018	Clustering: Code for clustering single pulse events
ascl:2011.019	Scintools: Pulsar scintillation data tools
ascl:2011.020	REBOUNDx: Adding effects in REBOUND N-body integrations
ascl:2011.021	HSTCosmicrays: Analyzing cosmic rays in HST calibration data
ascl:2011.022	GPCAL: Instrumental polarization calibration in VLBI data
ascl:2011.023	reproject: Python-based astronomical image reprojection
ascl:2011.024	ACStools: Python tools for Hubble Space Telescope Advanced Camera for Surveys data
ascl:2011.025	PNICER: Extinction estimator
ascl:2011.026	DeepShadows: Finding low-surface-brightness galaxies in survey images
ascl:2011.027	kiauhoku: Stellar model grid interpolation
ascl:2011.028	CWITools: Tools for Cosmic Web Imager data
ascl:2011.029	DarkBit: Dark matter constraints calculator
ascl:2011.030	DDCalc: Dark matter direct detection phenomenology package
ascl:2012.001	getsf: Multi-scale, multi-wavelength sources and filaments extraction
ascl:2012.002	NSCG: NOIRLab Source Catalog Generator
ascl:2012.003	Sengi: Interactive viewer for spectral outputs from stellar population synthesis models
ascl:2012.004	BinaryStarSolver: Orbital elements of binary stars solver
ascl:2012.005	MLC_ELGs: Machine Learning Classifiers for intermediate redshift Emission Line Galaxies
ascl:2012.006	Robovetter: Automatic vetting of Threshold Crossing Events (TCEs)
ascl:2012.007	EOS: Equation of State for planetary impacts
ascl:2012.008	LIFELINE: LIne proFiles in massivE coLliding wInd biNariEs
ascl:2012.009	HydroCode1D: 1D finite volume code
ascl:2012.010	MADLens: Differentiable lensing simulator
ascl:2012.011	Skye: Excess clustering of transit times detection
ascl:2012.012	TRAN_K2: Planetary transit search
ascl:2012.013	sedop: Optimize discrete versions of common SEDs
ascl:2012.014	dolphin: Automated pipeline for lens modeling
ascl:2012.015	seaborn: Statistical data visualization
ascl:2012.016	Pomegranate: Probabilistic model builder
ascl:2012.017	SLIT: Sparse Lens Inversion Technique
ascl:2012.018	SimCADO: Observations simulator for infrared telescopes and instruments
ascl:2012.019	PyXel: Astronomical X-ray imaging data modeling
ascl:2012.020	BlackHawk: Black hole evaporation calculator
ascl:2012.021	LALSuite: LIGO Scientific Collaboration Algorithm Library Suite
ascl:2012.022	SWIGLAL: Access LALSuite libraries with Python and Octave scripts
ascl:2012.023	HCGrid: Mapping non-uniform radio astronomy data onto a uniformly distributed grid
ascl:2012.024	DRAGraces: Reduction pipeline for GRACES spectra
ascl:2012.025	Magritte: 3D radiative transfer library
ascl:2012.026	EinsteinPy: General Relativity and gravitational physics problems solver
ascl:2101.001	3LPT-init: Initial conditions with third-order Lagrangian perturbation for cosmological N-body simulations
ascl:2101.002	BAYES-LOSVD: Bayesian framework for non-parametric extraction of the LOSVD
ascl:2101.003	whereistheplanet: Predicting positions of directly imaged companions
ascl:2101.004	radiowinds: Radio emission from stellar winds
ascl:2101.005	Avocado: Photometric classification of astronomical transients and variables with biased spectroscopic samples
ascl:2101.006	ptemcee: A parallel-tempered version of emcee
ascl:2101.007	Mask galaxy: Machine learning pipeline for morphological segmentation of galaxies
ascl:2101.008	EphemMatch: Ephemeris matching of DR25 TCEs, KOIs, and EBs for false positive identification
ascl:2101.009	cFS: core Flight System
ascl:2101.010	apogee: Tools for APOGEE data
ascl:2101.011	Nigraha: Find and evaluate planet candidates from TESS light curves
ascl:2101.012	Octo-Tiger: HPX parallelized 3-D hydrodynamic code for stellar mergers
ascl:2101.013	Curvit: Create light curves from UVIT data
ascl:2101.014	PyXspec: Python interface to XSPEC spectral-fitting program
ascl:2101.015	DarpanX: X-ray reflectivity of multilayer mirrors
ascl:2101.016	pyUPMASK: Unsupervised clustering method for stellar clusters
ascl:2101.017	Eigentools: Tools for studying linear eigenvalue problems
ascl:2101.018	stratsi: Stratified streaming instability
ascl:2102.001	spinOS: SPectroscopic and INterferometric Orbital Solution finder
ascl:2102.002	MST: Minimum Spanning Tree algorithm for identifying large-scale filaments
ascl:2102.003	Pixell: Rectangular pixel map manipulation and harmonic analysis library
ascl:2102.004	ThumbStack: Map and profile stacking pipeline
ascl:2102.005	X-PSI: X-ray Pulse Simulation and Inference
ascl:2102.006	Lightbeam: Simulate light through weakly-guiding waveguides
ascl:2102.007	viscm: Colormaps analyzer and creator
ascl:2102.008	CMasher: Scientific colormaps for making accessible, informative plots
ascl:2102.009	EqTide: Equilibrium Tide calculations
ascl:2102.010	hardCORE: Exoplanet core radius fractions calculator
ascl:2102.011	polgraw-allsky: All-sky almost-monochromatic gravitational-wave pipeline
ascl:2102.012	MUSE-PSFR: PSF reconstruction for MUSE WFM-AO mode
ascl:2102.013	GalRotpy: Parametrize the rotation curve and gravitational potential of disk-like galaxies
ascl:2102.014	nway: Bayesian cross-matching of astronomical catalogs
ascl:2102.015	ForwardDiff: Forward mode automatic differentiation for Julia
ascl:2102.016	OPUS: Interoperable access to analysis and simulation codes
ascl:2102.017	mirkwood: SED modeling using machine learning
ascl:2102.018	DaMaSCUS-SUN: Dark Matter Simulation Code for Underground Scatterings - Sun Edition
ascl:2102.019	HUAYNO: Hierarchically split-Up AstrophYsical N-body sOlver N-body code
ascl:2102.020	MOSAIC: Multipole operator generator for Fast Multipole Method operators
ascl:2102.021	lensingGW: Lensing of gravitational waves
ascl:2102.022	RASSINE: Normalizing 1D stellar spectra
ascl:2102.023	Multi_CLASS: Cross-tracer angular power spectra of number counts using CLASS
ascl:2102.024	Piff: PSFs In the Full FOV
ascl:2102.025	binaryoffset: Detecting and correcting the binary offset effect in CCDs
ascl:2102.026	extinction: Dust extinction laws
ascl:2102.027	PyFstat: Continuous gravitational-wave data analysis
ascl:2102.028	PyAutoFit: Classy probabilistic programming
ascl:2102.029	BALRoGO: Bayesian Astrometric Likelihood Recovery of Galactic Objects
ascl:2102.030	GLEAM: Galaxy Line Emission and Absorption Modeling
ascl:2103.001	21cmDeepLearning: Matter density map extractor
ascl:2103.002	hfs_fit: Atomic emission spectral line hyperfine structure fitting
ascl:2103.003	spalipy: Detection-based astronomical image registration
ascl:2103.004	redshifts: Spectroscopic redshifts search tool
ascl:2103.005	satcand: Orbital stability and tidal migration constraints for KOI exomoon candidates
ascl:2103.006	ggm: Gaussian gradient magnitude filtering of astronomical images
ascl:2103.007	TFF: Template Fourier Fitting
ascl:2103.008	Pyedra: Python implementation for asteroid phase curve fitting
ascl:2103.009	DarkEmulator: Cosmological emulation code for halo clustering statistics
ascl:2103.010	TransitFit: Exoplanet transit fitting package for multi-telescope datasets
ascl:2103.011	AstroNet-Vetting: Neural network for TESS light curve vetting
ascl:2103.012	AstroNet-Triage: Neural network for TESS light curve triage
ascl:2103.013	schNell: Fast calculation of N_ell for GW anisotropies
ascl:2103.014	QuickCBC: Rapid and reliable inference for binary mergers
ascl:2103.015	LPF: Real-time detection of transient sources in radio data streams
ascl:2103.016	RAiSERed: Analytic AGN model based code for radio-frequency redshifts
ascl:2103.017	CRIME: Cosmological Realizations for Intensity Mapping Experiments
ascl:2103.018	GalacticDNSMass: Bayesian inference determination of mass distribution of Galactic double neutron stars
ascl:2103.019	SUPERNU: Radiative transfer code for explosive outflows using Monte Carlo methods
ascl:2103.020	ARTIS: 3D Monte Carlo radiative transfer code for supernovae
ascl:2103.021	Carsus: Atomic database for astronomy
ascl:2103.022	nestle: Nested sampling algorithms for evaluating Bayesian evidence
ascl:2103.023	DRAKE: Relic density in concrete models prediction
ascl:2103.024	PION: Computational fluid-dynamics package for astrophysics
ascl:2103.025	Silo: Saving scientific data to binary disk files
ascl:2103.026	PyPion: Post-processing code for PION simulation data
ascl:2103.027	GalLenspy: Reconstruction of mass profile in disc-like galaxies from the gravitational lensing effect
ascl:2103.028	Astro-Fix: Correcting astronomical bad pixels in Python
ascl:2103.029	SparseBLS: Box-Fitting Least Squares implementation for sparse data
ascl:2103.030	DIAPHANE: Library for radiation and neutrino transport in hydrodynamical simulations
ascl:2103.031	CARTA: Cube Analysis and Rendering Tool for Astronomy
ascl:2104.001	hera_opm: The HERA Online Processing Module
ascl:2104.002	Librarian: The HERA Librarian
ascl:2104.003	Hilal-Obs: Authentication agorithm for new moon visibility report
ascl:2104.004	Spectractor: Spectrum extraction tool for slitless spectrophotometry
ascl:2104.005	CTR: Coronal Temperature Reconstruction
ascl:2104.006	RJObject: Reversible Jump Objects
ascl:2104.007	EPIC5: Lindblad orbits in ovally perturbed potentials
ascl:2104.008	LaFuLi: NASA Langley Fu-Liou radiative transfer code
ascl:2104.009	OpacityTool: Dust opacities for disk modeling
ascl:2104.010	OpTool: Command-line driven tool for creating complex dust opacities
ascl:2104.011	Freeture: Free software to capTure meteors
ascl:2104.012	Mo'Astro: MongoDB framework for observational astronomy
ascl:2104.013	pfits: PSRFITS-format data file processor
ascl:2104.014	SSSpaNG: Stellar Spectra as Sparse Non-Gaussian Processes
ascl:2104.015	dense_basis: Dense Basis SED fitting
ascl:2104.016	Skyoffset: Sky offset optimization and mosaicing toolkit
ascl:2104.017	Bagpipes: Bayesian Analysis of Galaxies for Physical Inference and Parameter EStimation
ascl:2104.018	GGchem: Fast thermo-chemical equilibrium code
ascl:2104.019	SpectRes: Simple spectral resampling
ascl:2104.020	LAPACK: Linear Algebra PACKage
ascl:2104.021	cmblensplus: Cosmic microwave background tools
ascl:2104.022	RadioFisher: Fisher forecasting for 21cm intensity mapping and spectroscopic galaxy surveys
ascl:2104.023	PyBird: Python code for biased tracers in redshift space
ascl:2104.024	GAMMA: Relativistic hydro and local cooling on a moving mesh
ascl:2104.025	SpaceHub: High precision few-body and large scale N-body simulations
ascl:2104.026	Skye: Equation of state for fully ionized matter
ascl:2104.027	linemake: Line list generator
ascl:2104.028	globalemu: Global (sky-averaged) 21-cm signal emulation
ascl:2104.029	TES: Terrestrial Exoplanet Simulator
ascl:2104.030	lofti_gaiaDR2: Orbit fitting with Gaia astrometry
ascl:2104.031	Posidonius: N-Body simulator for planetary and/or binary systems
ascl:2105.001	BHPToolkit: Black Hole Perturbation Toolkit
ascl:2105.002	PDM2: Phase Dispersion Minimization
ascl:2105.003	ATARRI: A TESS Archive RR Lyrae Classifier
ascl:2105.004	TesseRACt: Tessellation-based Recovery of Amorphous halo Concentrations
ascl:2105.005	COMPAS: Rapid binary population synthesis code


==> newKeywords.txt <==
archives
    individual
        CEFCA TACData Portal
observing
    proposal preparation tool
    scheduling
        target of opportunity (ToO)



==> subjectKeywords.txt <==
.Astronomy
ASCL
Apple iPhone
Artificial intelligence
Astrophysics Data System (ADS)
Bayes factor
Big Data
BoFs
COSPAR
Centre de Donn\'ees astronomiques de Strasbourg (CDS)
Dagik-Earth
Digital Object Identifier (DOI)
Digitized Sky Survey (DSS)
Distributed Annotation System (DAS)
Earth
    atmosphere
        absorption
        airglow
        emission
        ionosphere
        model
        scattering
European Commission Framework Programmes
European Virtual Observatory
FAIR
Fourth Paradigm
German Astrophysical Virtual Observatory (GAVO)
Google Earth
Google Sky
Google cardboard
Group Membership Service (GMS)
HELIO
IGMP snooping
International Virtual Observatory Alliance (IVOA)
Internet of Things (IoT)
Japanese Virtual Observatory (JVO)
KIlo Degree Survey (KIDS)
LSST
NVIDIA
NeCTAR
Oculus Rift
OpenStack
Pickering Wedge
Research Data Alliance (RDA)
SkyView virtual telescope
Sloan Digital Sky Survey (SDSS)
Space Physics Archive Search and Extract (SPASE)
Space-Time Coordinate (STC)
    metadata
Star Trek
Two Micron All Sky Survey (2MASS)
US Virtual Observatory Alliance (USVOA)
Unified Astronomy Thesaurus (UAT)
Universal Worker Service (UWS)
    standard
Virtual Astronomical Observatory (VAO)
Virtual Observatory (VO)
    Data Model
    individual
        All Sky Virtual Observatory (ASVO)
        Chilean Virtual Observatory
        Chinese Virtual Observatory (China-VO)
        Euro-VO
        German Astrophysical Virtual Observatory (GAVO)
        Japanese Virtual Observatory (JVO)
        NASA Astronomical Virtual Observatories (NAVO)
        Spanish Virtual Observatory
        VO-Paris
        Virtual Solar Observatory (VSO)
    interfaces
    standards
        Registry Interfaces
        VO Data Modeling Language (VO-DML)
World Coordinate System (WCS)
\texttt{astrometry.net}
adaptive optics
alerts
algorithm
    $\sigma$-clipping
    A'Trous wavelet reconstruction
    CLEAN
    ClumpFind
    Compressed sensing
    Compressive Sampling Matching Pursuit (CoSaMP)
    DBSCAN
    Delaunay Triangulation
    Dirichlet Compound Multinomial (DCM)
    Dirichlet Process Mixture (DPM)
    Dortmund Spectrum Estimation Algorithm (DSEA)
    Flood-fill
    GaussClumps
    Iterative Dichotomiser 3 (ID3)
    LSQR
    Lie-integration
    Limited memory Broyden Fletcher Goldgarb Shanno
    Lutz
    Metropolis-Hastings
    Min-Conflicts
    Oddity
    PIXON
    Photometric De-trending (PDT)
    Primal-Dual Interior Point Method
    RFI detection
    SExtractor
    Simulated Annealing
    Spectral Projected-Gradient L1 (SPGL1)
    Splotch
    Total Variation minimiser
    VIS\_CS
    Voronoi cells
    Wide Field Interferometric Synthesis (WIFISYN)
    \textit{k}-nearest neighbour regression
    alpha shapes
    analysis
    artificial skepticism
    automatic
    basket-weaving
    brute force
    change of basis
    clustering
        spatial
    control
    coronal jet detection
    cross-matching
    data reduction
    deconvolution
    detection
    efficiency
    endian conversion
    feature recognition
    fitting
    friends-of-friends
    genetic
    harmonic sum
    heuristic
    imaging
    k-d trees
    kernel-based
    knapsack
    least squares regression
    line finding
    machine learning
        autoencoder
        deep learning
        k-nearest neighbors
        logistic regression
        naive Bayes classifier
        random forest
        recurrent neural network
        semi-supervised
        supervised
        support vector machines
        training
        u-net
        unsupervised
    matching
    minimisation
    non-parametric fitting
    optical flow
    optimisation
    parallelization
    polygonal clipping
    search
    sky tesselation
    source finding
    support vector regression
    tactics
    tiling
    tree-clustering
    zone
applications
    AAOGlimpse
    AARTFAAC
    ACDC
    AEGEAN
    ANIS
    AOFlagger
    ASCOT
    Aladin
    Aladin Lite
    AstroCloud
    AstroVis
    Astronomer's Workbench (AWOB)
    BLOBCAT
    C3
    CARTA
    CIGALE
    COSIM
    CSCXmatch
    ChIPS
    Chef
    CoDa
    DAOPhot
    DJIN
    DOPHOT
    DS9
    DataScope
    Duchamp
    EMMA
    ESA Sky
    ETC-42
    FITS Liberator
    FITS3D
    FilExSeC
    Filtergraph
    Firefly
    FreeTure
    GADGET
    GAIA
    GALAPAGOS
    GALFIT
    GUCT
    GammaLib
    Ginga
    Glnemo2
    Google Calendar
    Google Sky Map
    HART
    IceCore
    Iris
    JS9
    JUDO
    JUDO2
    JVO Sky
    Jupyter
    Jupyterhub
    L-PICOLA
    LIME
    Le Phare
    LibreOffice
    MAGIX
    MIZAR
    MUSELET
    MakeCatalog
    Montage
    NLT
    Nagios
    Nightlight
    NoiseChisel
    PEGASE
    PINOCCHIO
    PSFEx
    PatchELF
    PlotXY
    PyASB
    PyBDSM
    Q-FULLTREE
    Radiopadre
    SAADA
    SAOImage DS9
    SAS
    SCAMP
    SExtractor
    SITools2
    SPOT
    STILTS
    SWarp
    SciApp
    SedImporter
    Sherpa
    SimCADO
    SkuareView
    Skycat
    SoFiA
    Specview
    Spotlight
    Stellarium
    TOM Toolkit
    TOPCAT
    TapHandle
    TiRiFiC
    UDON
    UDON2
    VO Crawler
    VODance
    VOSpec
    VOVR
    VisiOmatic
    Vissage
    Whole Sky Search
    World Wide Telescope (WWT)
    YouASTRO
    aXe
    blender
    ccdproc
    fpack/funpack
    iCal
    mViewer
    map-making
        JScanam
        MadMap
        Sanepic
        Scanamorphos
        Unimap
    shadeMS
    specreduce
    spreadsheets
archives
    JAXA
    NASA
    NGAS
    ODI
    STARS
    access
    cloud-based
    design
        Archive Building System Infrastructure (ABSI)
        NADIR
    individual
        ALMA Regional Centers (ARCs)
        ALMA Science Archive
        Anglo-Australian Telescope (AAT)
        BLAST
        CARMA
        CASDA
        CCAT Data Archive
        CEFCA Catalogues Portal
        CFHT
        CGPS
        Calar Alto
        Chandra Data Archive
        Cluster
        DARTS
        EVLA
        EXOSAT Science Archive (EXSA)
        Euclid Archive System
        European Hubble Archive (eHST)
        GAIA
        GIRAFFE
        Giotto
        Gran Telescopio Canarias
        HST Archive
        Herschel Science Archive (HSA)
        Hubble Legacy Archive (HLA)
        Huygens
        IBIS-A
        IPAC
        ISO Data Archive (IDA)
        Integral SOC Science Data Archive (ISDA)
        Isaac Newton Group Archive
        JCMT Science Archive (SSA)
        Javalambre
        Keck Observatory Archive
        Keck Observatory Archive (KOA)
        LAMOST
        LBT
        LBT-DA
        LOFAR Long Term Archive
        NASA Exoplanet Archive
        OmegaCam Science Archive
        Planetary Data System (PDS)
        SAO RAS
        SMOKA
        SOFIA
        Spitzer Heritage Archive
        Subaru Telescope Archive System (STARS)
        TESS
        Teide
        UKIRT
        Ulysses
        VISTA Science Archive
        ViaLactea Knowledge Base (VLKB)
        WFCAM Science Archive
        WIRCam
        WISE
        XMM-Newton
        XMM-Newton Science Archive (XSA)
    legacy
    local
    multiple
        ESA Space Science Archives
        ESDC
        ESO Science Archive
        Infrared Science Archive (IRSA)
        Italian Astronomical Archive (IA2)
        Mikulski Archive for Space Telescopes (MAST)
        NASA/IPAC Infrared Science Archive (IRSA)
        NOAO Science Archive
        National Radio Astronomy Observatory (NRAO) data archive
        Planetary Science Archive (PSA)
        Wide Field Astronomy Unit (WFAU)
    reduced
    searching
astroinformatics
astronomers
    as data scientists
    careers in technology
    skills
    tech-savvy
    tenure
astronomy
    AGNs
        light curves
    Baryon Acoustic Oscillations (BAO)
    Be stars
    Cosmic Microwave Background (CMB)
    Dynamic Power Spectrum (DPS)
    Einstein ring
    Epoch of Reionisation
    Galactic
    Galactic bulge
    Galactic center
    Galactic halo
    Hertzprung-Russell Diagram
    Hubble Deep Field (HDF)
    Hubble Deep Field South (HDFS)
    Hubble Ultra Deep Field (HUDF)
    ISM
    Kuiper Belt Objects (KBO)
    Line-of-sight velocity distribution (LOSVD)
    Lyman-$\alpha$
    Magellanic Clouds
    Milky Way
    Near Earth Objects (NEO)
    Oort Cloud Objects
    Sagittarius stream
    Spectral Energy Distribution (SED)
    Trans-Neptunian Objects (TNOs)
    Voigt profile
    X-ray
    absorption line profile
    absorption line systems
    active galactic nuclei
    air-Cherenkov
    asteroids
    astrometry
    atmospheric dispersion
    black holes
        mergers
    brown dwarfs
    cataclysmic variables
    cloud coverage
    cluster
        galaxy
        stellar
    coordinate systems
    cosmic far-infrared background
    cosmic microwave background (CMB)
    dark clouds
    dark energy
    dark matter
    data-driven
    eclipsing binaries
    emission line nebulae
    emission line profile
    equivalent width
    exoplanets
    extragalactic
    far-infrared
    fast radio burst (FRB)
    galaxies
        evolution
        formation
        high redshift
        luminous Lyman break (LBG)
        mass distribution
        morphology
        photometry
        rotation
    gamma-ray
    gamma-ray bursts
    gravitational lensing
    gravitational microlensing
    gravitational waves
    heliophysics
    hyper-velocity stars
    interstellar medium
    intracluster light (ICL)
    k-correction
    keplerian orbit
    kinematics
    local thermodynamic equilibrium (LTE)
    luminosity function
    magnetic fields
    meteors
    model
    model atmospheres
        BT\_Settl
        PHOENIX
    model
        dust extinction
        galaxy formation
        star formation
        stellar population synthesis
    multi-messenger
    near-infrared
    neutral hydrogen
    neutrino
    neutron stars
    novae
    periodic variables
    photometric redshift
    photometry
        Kron
        Petrosian
        aperture
    planetary nebulae
    planets
        Mars
    point source visibilities (PSV)
    point spread function (PSF)
        elliptical
    polarisation
    population synthesis
    projections
        HPX
        Mollweide
        TOAST
        stereographic (STR)
    proper motion
    protoplanetary disks
    pulsar
    pulse detection
    quasar
    radial velocity
    radio
        VLBI
        interferometer
        interferometry
        single-dish
    redshift
        photometric
        spectroscopic
    satellites
        moon
    seeing
    simulation
    sky background
    sky brightness
    solar
    solar activity
    solar flares
    solar system
    solar
        coronal heating
        solar spectral irradiance
    spectra
        artificial
    spectral analysis
    star formation
    stars
        dynamics
        metallicity
        seismology
        young stellar objects (YSOs)
    stellar atmospheres
    stellar libraries
        ELOIDE
        MILES
    stellar population
    submillimeter
    super-luminous supernovae (SLSNe)
    supernova remnants
    supernovae
    surface brightness profile
    survey
    synthetic spectra
    theory
    time domain
    transients
        science alert
    turbulent flow
    variable sources
    variable stars
    white dwarfs
astroreference
astrostatistics
astrotag
atmospheric turbulence
authentication and authorization
    EduGAIN
    federated identities
    identity provider
    protocols
        OAuth
        OpenID
        SAML
        X.509
bibliography
business intelligence
business logic
business rules
calibration
    arc lamps
    astrometric
    bias frames
    continuum lamps
    flat fields
    flux
    photometric
    twilight flats
    wavelength
catalogues
    GALAH Data Release 2
    Gaia Data Release 1
    Gaia Data Release 2
    Gaia Data Release 3
    RCSED
    X-ray
    astrometric
    individual
        2MASS
        3XMM
        3XMM XCatDB
        Chandra Source Catalog
        DSS
        GALEX
        GSC
        Hipparcos
        Hubble Source Catalog (HSC)
        IRAS
        RC3
        ROSAT
        SDSS
        Tycho-2 stellar catalog
        USNO-B Catalog
        WISE
        XMMFITCAT
    infra-red
    observing
    services
        AstroDAbis
        BLINK
        CDS X-Match
        Gaia Archive Core Systems
        Gaia Science Alerts
        My Catalog Builder
        SIMBAD TAP
        Sesame
        SimWatch
        TAPVizieR
        VizieR
    simulation
    solar
citation
    management
    rates
    software
classification
    Bayesian
    algorithms
    light curves
    morphological
    self-organising map
    spectral
code
    documentation
    legacy
    management
    moving to data
    repository
        CVS
        Git
        GitHub
        GitLab
    reviews
computer languages
    C
    C#
    C++
    C++11
    Fortran
    GDL
    Go
    Groovy
    IDL
    Java
    JavaScript
    Julia
    Jython
    Objective-C
    Perl
    Pharo
    Python
    R
    RUST
    SPP
    Scala
    Tcl/Tk
    Yorick
    csh
    domain-specific
computers
    Apple
    Macintosh
    benchmarks
        LINPACK
    hardware
        ARM processors
        CANBus
        CDROMs
        DRAM
        I/O performance
        IEEE floating-point
        SSDs
        Serial Attached SCSI (SAS)
        Unimem
        Xilinx
        byte order
        cache
        flash memory
        floating-point format
        memory architecture
        non-volatile memory
        optical disks
        power usage
        renting
    processing cores
computing
    CORBA
    Eurolab-4-HPC
    FPGA
    GPU
    OpenACC
    OpenMP
    architecture
        CUDA
        FLUX
        Kepler
        Non-Uniform Memory Architecture (NUMA)
        REST
        RESTful
        Sandybridge
        distributed component
    atomic operations
    authorization
    cloud
        Google
        Infrastructure as a Service (IaaS)
        Microsoft
        Platform as a Service (PaaS)
        Software as a Service (SaaS)
        Virtual Private Sever
    cluster
        Docker Swarm
        Kubernetes
        Microsoft Azure
        Sun Grid Engine
    exascale
    grid
        European Grid Infrastructure (EGI)
        Open Science Grid
        TeraGrid
        gLite
    high-performance computing (HPC)
    interoperability
    massively parallel
    mobile
        Android
        iOS
        iPad
        iPhone
    monitoring
        Nagios
        Zabbix
    parallel
        GPI
        Xeon Phi
    parallelization
    pre-exascale
    race conditions
    resource management
        YARN
    resources
        Amazon Elastic Cloud 2 (EC2)
        Amazon Web Services (AWS)
        European Open Science Cloud (EOSC)
    scalability
    sky
    supercomputing
        Centro Svizzero di Calcolo Scientifico (CSCS)
        Cray
        HYDRA (at MPCDF)
        Magnus
        National Center for Supercomputing Applications (NCSA)
        National Computational Infrastructure (NCI)
        Pawsey Supercomputing Centre
        Sunway
        swinSTAR
        top 500
    virtual machines
conference
    .Astronomy
    virtual
configuration management
    Chef
coronagraphy
correlators
cosmology
    distance
covid
creativity
cross-identification
cross-matching
    dark side of
    services
dark energy
data
data centres
    AGILE Data Center (ADC)
    ASI Science Data Center (ASDC)
    CDS
    Canadian Astronomy Data Centre (CADC)
    CeSAM
    Data \& Analysis Center for Exoplanets (DACE)
    ESAC Science Data Centre (ESDC)
    GAVO
    HEARSAC
    IPAC
    Italian center for Astronomical Archives (IA2)
    JMMC
    OV-GSO
    SILSO
    TAO
    TWEA-DC
    VO-PDC
    Virtual Atomic and Molecular Data Center (VAMDC)
data formats
    ASDF
    AST
    CSV
    FITS
        HDU
        WCS
        headers
        keywords
        tables
    HDF
    HDF5
    JPEG
    JPEG2000
    JSON
    KML
    MBFITS
    MeasurementSets
    Multi-MeasurementSets
    PDS
    ROOT
    SDFITS
    STC-S
    TSV
    VOTable
    XML
    YAML
    netCDF
data products
data
    $1/f$ noise
    Hierarchical Progressive Surveys (HiPS)
    access
    acquisition
    aggregation
    analysis
        in situ
        real time (RTA)
        spectral
    ancillary
    background noise
    bad pixel masks
    bad pixels
    compression
    cube
        hyperspectral
        mosaic
    curation
    delivery
    discovery
    error propagation
    errors
    filtering
    flow
    handling
    heterogenous
    ingestion
    integrity
    interoperability
    management
        DES Data Management (DESDM)
        archive
        operations
        resilient distributed dataset (RDD)
        storage
        transport
        workflow
        workflows
    media
        CD-ROM
        DVD-ROM
        M-disc
    metadata
    mining
    model
        ALMA Project Data Model (APDM)
        ALMA Science Data Model (SDM)
        CAOM
        Euclid Common Data Model (ECDM)
        GOM.FITS
        IVOA Characterisation DM (CharacterisationDM)
        IVOA Simulation DM (SimDM)
        IVOA Spectrum DM (SpectrumDM)
        Model for Annotating Generic Objects (MANGO)
        ObsTAP
        PROV
        PyCAOM
    multi-dimensional
    pipelines
        processing
        reduction
        science
    preservation
    processing
        Lambda Architecture
        automated
        bottlenecks
        correlators
    proprietary
    provenance
    public
    publication
    quality
    quality assurance
    quality control
    query agent
    reduction
    repository
        COSMO
    sharing
    signal to noise ratio
    simulated
    sparse
    spectropolarimetric
    storage
        RAID
    tabular
    transfer
    validation
    variance
    volume
databases
    Apache
        Cassandra
    Bucardo
    DBMS
    Hive
    MariaDB
    MonetDB
    MongoDB
    MySQL
    NoSQL
    Oracle
    Postgres
    RDBMS
    Redis
    SQLAlchemy
    SQLite
    SaadaDB
    Sesame
    Spark SQL
    Sybase
    atomic and molecular
    caching
    engine
        Spider
    engineering
    individual
        COSMOS
        CRDS
        Global TAP Schema (GloTS)
        High Energy Astrophysics Science Archive Research Center (HEASARC)
        LOFAR transients
        MACHO
        NASA Extragalactic Database (NED)
        SIMPLE
        SPHERE Target DataBase (TDB)
        Simbad
        T\"ubingen Model-Atom Database (TMAD)
        VizieR
    maintaining
    object-oriented
    query engine
        Impala
    query language
        ADQL
        GMRT
        MSQL
        PostgreSQL
        SPARQL
        SQL
        SaadaQL
        SciQL
    querying
    relational
    sharding
    spectroscopic
        HITRAN
    terascale
    tools
        Saada
dice
    loaded
distribution
    von Mises
e-science
education
education and public outreach
education
    online
        Coursera
        Moodle
email
ethernet
    White Rabbit
exposure time calculator
fault management
footprint service
geoinformatics
geostatistics
google
    cloud
hack day
hackathon
hardware
helpdesks
images
    analysis
        collaborative
    browser
    coaddition
    high dynamic range
    mosaic
    processing
        cosmic ray rejection
        distortion correction
        flat fields
        photometry
        source extraction
        stray light removal
        wavelength calibration
    reconstruction
    segmentation
    tessellation
        HEALPix
        HTM
        Multi-Order Coverage (MOC)
        Voronoi
    texture
informatics
    classes
    namespaces
    ontology
information systems
instruments
    Berkley Visible Image Tube
    CCDs
        Charge Transfer Efficiency (CTE)
    IACTs
    Integral Field Spectrograph (IFS)
    Integral Field Unit (IFU)
    PSFs
        Tiny Tim models
    all-sky camera
    bolometer
    camera
        EIS
        submillimeter array
    configuration
    coronagraph
    detectors
        AQUARIUS
        HAWAII-2RG
        HAWAII-4RG
        Phased-array feed (PAF)
        cryostats
        simulation
    e-VLBI
    fiber positioners
    ghosts
    individual
        2dF
        4MOST
        AAOmega
        ACE-FTS
        ACS
        ACSIS
        ALFA
        APERTIF
        COS
        CanariCam
        DECam
        DESI
        DREAMS
        EIT
        EMIR
        ESPRESSO
        Echidna
        FAST
        FMOS
        FORCAST
        FORS
        FRIDA
        Fermi LAT
        GIRAFFE
        GMOS
        GRID
        HARMONI
        HARP
        HARPS
        HAWC
        HAWK-I
        HERMES
        HIFI
        Hyper Suprime-Cam
        IBIS
        IMACS
        IRAC
        JEM-X
        LUCI
        MDI
        MEGARA
        METIS
        MICADO
        MIRI
        MMIRS
        MOS
        MUSE
        Megacam
        Megaprime
        NICMOS
        NIRCam
        NIRISS
        NIRSpec
        NISP
        Namakanui
        ODI
        OMC
        OSIRIS
        OmegaCAM
        PACS
        PMAS
        PPAK
        Robert Stobie Spectrograph
        SALTICAM
        SAMI
        SCUBA
        SCUBA-2
        SINFONI
        SITELLE
        SMILES
        SPHERE
        SPI
        SPICAM
        STIS
        STIX
        Sauron
        Suprime-Cam
        UVES
        UVIS
        VIMOS
        VIRCAM
        VIRTIS
        VIS
        VISIR
        VLT/UT2
        VLT/UT4
        WFC3
        WFPC2
        X-IFU
        X-shooter
    interferometer
    microbarometers
    monitoring
    multibeam
    piezoelectric motors
    polarimeter
    seismographs
    simulation
    stick-slip motors
    submillimeter array
    telemetry
international collaboration
journals
    Journal of Open Source Software (JOSS)
language
    natural
libraries
    ACALib
    ALAMBIC
    APLpy
    AST
    ATpy Python
    Angular
    Apache Airflow
    Apache Tika
    AstroLib
    Astropy
    BLT
    Boost
    Bootstrap JavaScript
    CANOpen
    CASAC
    CFITSIO
    CMSV
    Common Pipeline Library (CPL)
    DTS
    Dask
    Dask-MS
    Datashader
    ERFA
    ESO Common Pipeline Library
    Elgg
    FUSE
    GLUE
    GNU Scientific Library (GSL)
    GWCS
    GammaLib
    HDF5
    HEALPix
    HTM
    High-Level Data Reduction Library (HDRL)
    Highchart
    JDBC
    JSAMP
    Javlin
    Keras
    LIBSVM
    LWAS
    Leaflet JavaScript
    MMAP
    MOSCA
    MPI
    MPI4PY
    Mayavi
    NDF
    OpenCL
    OpenGL
    PAL
    PgSphere
    PyAST
    PyCPL
    PyCUDA
    PyFITS
    PyMidas
    PyWCS
    PydasLib
    S2PLOT
    SAMPy
    SED template
    SEDLib
    SLALIB
    SOFA
    STWCS
    SWIRE template
    Sampjs
    SpiceyPy
    Stxxl
    Thrust
    VTK
    WCSTools
    WebGL
    XMLRPC-C
    astroML
    astroplotlib
    boto3
    cURL
    dautils
    dygraph
    healpy
    jFreeChart
    jJavaFX
    jQuery
    libsamp
    libsim
    matplotlib
    mpi4py
    numpy
    pyCAOM2
    pybind11
    pycustos
    pyql
    scikit-learn
    scipy
    sky spectra
    tensorfit
    wcslib
    zvtm
license
    BSD
    GPL
markup languages
    HTML/HTML5
    Schematron
    XML
    ebXML
metadata
    Astronomy Visualization Metadata (AVM)
method
    data
        self-healing
    discrete Chebyshev transform
    tree
        extremely randomized trees (Extra-Trees)
methods
    Bayesian
        clustering
    Covariance matrix
    Fourier
    Gauss-Hermite polynomials
    Gaussian distributions
    Hough Transformations
    Laplacian filtering
    Lomb-Scargle Periodogram
    Octree
    Optimal filtering
    Poissonian
    Principal Components Analysis (PCA)
    RM synthesis
    Resistance space
    StEFCal
    adaptive mesh refinement (AMR)
    boxcar filter
    growth-curve
    high-pass filtering
    indexing
        B-tree
        H3C
        Hierarchical Triangular Mesh (HTM)
        PgSphere
        Q3C
        \textit{k}d-tree
    multi-order coverage (MOC)
    ordinary differential equations
    shapelet
    shapelet decomposition
    splines
    statistical
        Bayesian
        Gibbs sampling
        Markov chain Monte Carlo
        Multi-scale
        unsupervised clustering
    support vector machine
    tessellation
    time series
    wavelet
    wavelet decomposition
metrics
    flux asymmetry
    stochasticity
observatories
    EAO
    ESO
    H.E.S.S.
    NAOJ
    NRAO
    ground-based
        AAT
        ACTA
        ALMA
        ASKAP
        ATCA
        ATST
        Anglo-Australian Observatory (AAO)
        Anglo-Australian Telescope (AAT)
        Arecibo Radio Telescope
        Asagio
        Asiago Astronomical Observatory
        Australian Astronomical Observatory (AAO)
        BIMA
        BTA-6
        Boolardy Engineering Test Array (BETA)
        CARMA
        CCAT
        CFHT
        CTA
        Calar Alto
        Cerro Armazones
        Cerro Paranal
        Cerro Tololo Interamerican Observatory (CTIO)
        Chandra
        Cherenkov Telescope Array (CTA)
        E-ELT
        EMBRACE
        EVLA
        EVN
        East Asian Observatory
        Fermi Large Area Telescope (LAT)
        First G-APD Cherenkov Telescope (FACT)
        GMRT
        GMT
        GSMT
        Gemini
        Gran Telescopio Canarias
        Green Bank Telescope (GBT)
        HartRAO
        Harvard College Observatory
        Hobby-Eberly Telescope
        Huairou Solar Observing Station (HSOS)
        INAF
        INAF-OAPd
        INAF-OAT
        IRAM
        IceCube
        JACH
        JCMT
        KAGRA
        KM3Net
        Keck
        Kilodegree Extremely Little Telescope (KELT)
        LBT
        LIGO
        LMT
        LOFAR
        LSST
        LST
        LWA
        Major Atmospheric Gamma Imaging Cherenkov (MAGIC)
        Medicina
        MeerKAT
        Murchison Radio Observatory (MRO)
        Murchison Widefield Array (MWA)
        NOEMA
        National Optical Astronomy Observatory (NOAO)
        NenuFAR
        Noto
        Observatorio Astrofisico de Javalambre (OAJ)
        Observatorio Roque de los Muchachos
        Ond\v rejov Observatory
        Palomar
        Pan-STARRS
        Parkes
        RATAN-600
        Rubin
        SKA
        SKAMP
        SMA
        SOFIA
        Serra la Nave
        Southern African Large Telescope (SALT)
        Special Astrophysical Observatory (SAO)
        Subaru
        TMT
        TNG
        UK Schmidt Telescope (UKST)
        UKIRT
        VISTA
        VLA
        VLBA
        VLT
        VST
        Virgo
        WIYN
        WST
        Westerbork
        askap
    lunar-based
        Lunar-based Ultraviolet Telescope (LUT)
    space-based
        AGILE
        AGILIE
        ASCA
        ATHENA
        BepiColombo
        COBE
        Cassini-Huygens
        Chandra
        CoRoT
        Euclid
        Exosat
        Fermi Gamma-ray Space Telescope
        GALEX
        Gaia
        HOBYS
        HST
        Herschel
        Hinode
        Hipparcos
        INTEGRAL
        IRAS
        IUE
        IXO
        Infrared Space Observatory (ISO)
        International Space Station (ISS)
        JASMINE
        JWST
        Kepler
        LISA
        MAXI
        MIDEX
        NEOSSat
        Nano-Jasmine
        Planck
        RHESSI
        ROSAT
        SDO
        SMEX
        SOHO
        SORCE
        STSci
        Solar Orbiter
        Spektr-R
        Spitzer Space Telescope
        Suzaku
        Swift
        TESS
        WFIRST
        WISE
        WMAP
        XMM-Newton
        eRosita
    survey
observing
    calculator
    colours
    conditions
    exposure
    imaging
    region of interest
    remote
    resolution
    scheduling
        classical
        observing blocks
        queue
        time allocation
    variability
ontologies
    astronomical object types
organisations
    American Astronomical Society (AAS)
        Working Group on Astronomical Software (WGAS)
    CSIRO
    CeSAM
    ESA
    ESAC
    ESTEC
    European Strategy Forum on Research Infrastructures (ESFRI)
    HITS
    ICRAR
    IOA
        CASU
    Microsoft
    NASA
        Deep Space Network
    Roscosmos
    Russian Academy of Sciences (RAS)
    USGS
    World Wide Web Consortium (W3C)
packages
    ACALib
    ADMIT
    AIPS
    AIPS++
    Aspera
    Astropype
    CASSIS
    CIAO
    CTLearn
    CUPID
    CalCOS
    CasaPy
    Casacore
    Common Astronomy Software Applications (CASA)
    DRAMA
    DRAMA2
    Debian Astro
    Docker
    DrizzlePac
    Elasticsearch
    FASE
    FTOOLS
    FitsStorage
    GDL
    GILDAS
    Gnuastro
    HCSS
    HEAsoft
    HIPE
    Hadoop
    IDL
    IRAF
    JNanocubes
    LBLRTM
    MADEX
    MATLAB
    MIDAS
    MIRIAD
    MMFIXEN
    MPICASA
    MyXCLASS
    Nanocubes
    ORAC-DR
    OpenLDAP
    ProgReg
    PyRAF
    PySALT
    PySAP
    PyVO
    R
    RVSAO
    SAGE
    SAS
    SIRENA
    SMURF
    SOLR
    STIFF
    STSDAS
    STWCS
    Singularity
    SolarSoftWare (SSW)
    Starlink
    TMAP
    TMAW
    VO-CLOUD
    VisIVO
    Vissage
    Weka
    funtools
    jBabel
    jESLint
    jGENGA
    jQuery
    pandas
    photutils
    pysynphot
    qplan
    stpipe
photographic plates
    digitisation
    multiple-exposure
photometry
physics
    Cherenkov radiation
    Doppler shift
    Faraday rotation
    Higgs boson
    Planck's law
    Stokes parameters
    atomic
    molecular
    polarization
    radiation transfer
    statistical equilibrium
    thermal radiation
pipelines
    Alma Science Pipeline
    AstrOmatic
    BAYESTAR
    CASU
    JScanam
    LOFAR Default Pre-Processing Pipeline (DPPP)
    PICARD
    PyEmir
    Transient imaging pipeline
    XMM-Newton Pipeline Processing System (PPS)
    streaming
planetarium
    formats
        FITS
        Speck
portals
    CDS
    ESA Datalabs (EDL)
    ESASky
    JVO
    ODI
    VESPA
project
    management
        Electronic Document Management System (EDMS)
projects
    ADSASS
    AENEAS
    ARTEMIS
    ASCL
    ASTERICS
    ASTRI
    ASTRODEEP
    ASTRONET
    ATHENA
    Astro-WISE
    AstroAccelerate
    AstroHDF
    Astronomy Data Services (ADS)
    BLINK
    BRAMS
    CANFAR
    CATS
    CHILES
    CSI 2264
    Chang'e
    Chinese Lunar Exploration Program
    CyberSKA
    D-SIGALE
    Data Analysis Center for Exoplanets (DACE)
    ECOSCALE
    ENZO
    EOSC
    ESCAPE
    EVALSO
    EXPLORE
    EuroPlaNet
    EuroServer
    ExaNeSt
    ExaNoDe
    FRIPON
    GALFACTS
    GENIUS
    Grouper
    Herschel Extragalactic Legacy Project (HELP)
    Horizon 2020 (H2020)
        StarFormMapper
    INDIGO-DataCloud
    INDIGO_DataCloud
    Jupyter
    Millimetron
    OBELICS
    OGLE
    PRISMA
    Quicklook
    Radioastron
    SOCCI
    SOLARNET
    SciServer Compute
    Shibboleth
    StarFormMapper
    Starlink
    VIALACTEA
    VLBI-IT
    WTF
    YSOVAR
    astrometry.net
    iPython
    the Tractor
protocols
    AMQP
    CANOpen
    Cone search
    Datalink
    EPN-TAP
    FTP
    GCP
    GKE
    HTTP
    IVOA Data Access Layer (DAL)
    JPIP
    JSONP
    Lightweight Directory Access Protocol (LDAP)
    ObsCore
    SAIP
    SAMP
    SCS
    SIAP
    SLAP
    SSAP
    TAP
    TCP/IP
    UDP
    UWS
    VOEvent
    VOSI
    VOSpace
    XPA
publication
quality control
radio frequency interference (RFI)
registry
research
    citizen science
    infrastructure
        NCRIS
risk management
satellites
    earth observation
        Aura
        ENVISAT
        MODIS
        OCO2
scheduling
science portal
security
    Macaroons
    SAML
    Shibboleth
    Single Sign-On (SSO)
    Transport Layer Security (TLS)
semantics
services
    IAU-Transient Name Server (TNS)
    Skybot
simulations
    Bolshoi
    Markov Chain Monte Carlo (MCMC)
    Millennium
    Monte Carlo
    N-body
    numerical
smartphone
software
    COTS
    DPDK
    Linux
    Linux kernel
    Linux
        Debian
        cache buffer
        huge pages
        kernel
    Mac OS X
    Unix
    XID+
    applications
    architecture
    authentication
        EduGain
        OAuth2
    authorization
    automatic detection
    calibration
    containers
    contributed
    control system
    cost
    data handling
    design
    design patterns
        Model-View-Controller (MVC)
    design
        KISS
        inheritance
        model-driven
        object-oriented
        templates
        user requirements
    development
        DevOps
        agile
        design reviews
        management
    distribution
    documentation
    error reporting
    evaluation
    exceptions
    file system
        HDFS
        Lustre
        tmpfs
    formats
        CFF
        CodeMeta
    framework
        agilepy
        rtapipe
        threeML
    frameworks
        ALMA Common Software (ACS)
        ASPIC
        Apache Storm
        Easylife
        FRIAA
        Flask
        Grails
        Griffon
        HTCondor
        Irrlicht
        MPDAF
        MapReduce
        MeqTree
        Open Workflow Layer (OWL)
        Ruby on Rails
        Spark
        TANGO
        Tez
        Unity
        encube
        streams
    free
    image analysis
    image display
    image processing
    infrastructure
    interfaces
        Added Value Interface (AVI)
        Ephestos
        Gamification
        JNI
        nativeBoost
    library
        Pandora Next Generation Software (PNGS)
        polycomp
    licences
    locks
    logging
    multi-platform
    multi-tasking
    multi-threading
    observation planning
    open source
    package manager
        NPM
    packages
        CAS
        DaCHS
    performance
        CPU usage
        memory usage
        overhead
        peak
        sustained
    portability
    project management
    project tracking
        JIRA
        Redmine
        Trac
    release manager
    reuse
    root access
    scheduling
    scripting
    services
        ARI-Gaia
        Active Directory (AD)
        GACS
        GAVIP
        GAZPAR
        JOVIAL
        MocServer
    simulation
        HxRG
        MICE
        PhoSim
        SimCADO
    source code
    spectral analysis
    style
    support
    testing
        Chai
        Mocha
        synthetic data
        unit tests
    threads
    tools
        AJAX
        APERIcubes
        ASC Correlator
        Ant
        Automatic POrtal GEneratOr (APOGEO)
        CASANOVA
        CASSIS
        CORBA
        COTS
        CSCView
        Cython
        DUCHAMP
        Django
        Doxygen
        Finder Chart
        Flask
        Gtk
        HIPSgen
        JS9
        KDU
        MAF
        Montage Image Mosaic Toolkit
        OpenGL
        Phosphoros
        PyGtk
        PyKE
        PyQt
        PyRAF
        Qt
        SVN
        SWIG
        Spherical Geometry Toolkit
        TELELA
        VOSamp
        VisIt
        Xova
        iRODS
        mViewer
    user interfaces
        controllers
        tooltips
        touchscreens
        wands
        web-based
    virtualisation
        VMWare
    workflows
        AstroTaverna
        ESO Reflex
        Pegasus
        Reflex
        serializing
space probes
    Europa Clipper
    ExoMars
    MarsExpress
    Rosetta
    Schiaparelli
    Voyager
space weather
spectrograph
    multi-object
spectroscopy
    3D
    Echelle
    cross-dispersed
    grism
    integral field
    longslit
    multi-object
    slitless
    slitlets
spherical harmonic transform
stars
    evolution
    light curves
statistical analysis
surveys
    2MASS
    AKARI
    Athena
    Australia Telescope Low-Brightness Survey (ATLBS)
    Blanco DECam Bulge Survey (BDBS)
    CORNISH
    COSMOS
    Canada-France Ecliptic Plane Survey
    Canada-France-Hawaii Telescope Legacy Survey (CFHTLS)
    Canada-France-Hawaii Telescope Legacy Wide and Deep
    Catalina Sky Survey
    Cosmic Assembly Near-infrared Deep Extragalactic Legacy Survey (CANDELS)
    DEEP2
    DENIS
    Dark Energy Survey (DES)
    Deep Ecliptic Survey (DES)
    Deep Investigations of Neutral Gas Origins (DINGO)
    EUCLID
    Evolutionary Map of the Universe (EMU)
    FIRST
    GALEX
    GAMA
    GAPS
    GLEAM
    GLIMPSE
    GOODS
    GRS
    Gaia-ESO
    Galactic Arecibo L-band Feed Array HI (GALFA-HI)
    Great Observatories Origins Deep Survey (GOODS)
    HAT-South
    HETDEX
    HIPASS
    HSC
    Herschel
        SPIRE
    Hi-GAL
    Javalambre Photometric Local Universe Survey (J-PLUS)
    Javalambre Physics of the Accelerating Universe Astrophysical Survey (J-PAS)
    LAMOST
    LINEAR
    MAGPIS
    MIPSGAL
    MOPRA
    Mapping Nearby Galaxies at APO (MaNGA)
    NANTEN
    NVSS
    Northern Sky Variability Survey (NSVS)
    OSPS
    Outer Solar System Origins Survey (OSSOS)
    OzDES
    PFS
    Palomar Distant Solar System Survey (PDSSS)
    Palomar Transient Factory (PTF)
    Pan-STARRS
    Planck
    Public ESO Spectroscopic Survey of Transient Objects (PESSTO)
    Radial Velocity Experiment (RAVE)
    SERVS
    SINGS
    SSOS
    Siding Spring Survey
    SkyMapper
    Sloan Digital Sky Survey (SDSS)
    Space Watch
    Spitzer
    SuperCOSMOS
    THINGS
    Trans-Atlantic Exoplanet Survey (TrES)
    UKIRT Infrared Deep Sky Survey (UKIDSS)
    VANDELS
    VAST
    VIKING
    VIPERS
    VISION
    VISTA
    VLA Sky Survey (VLASS)
    VLSS
    VUDS
    VVDS
    WALLABY
    WENSS
    WISE
    Zwicky Transient Facility (ZTF)
    sky
    very deep
    wallaby
    zCOSMOS
target of opportunity
techniques
    2D correlation
    API
    Fast Holographic Deconvolution
    Fredholm integral equation
    Gaussian fitting
    Kendall's Tau coefficient
    RFI mitigation
    Random Forest
    Theil-Sen regression
    adaptive calibration
    autocompletion
    coherent dedispersion
    compressive sensing
    concave hulls
    continuous ranked probability score
    continuum fitting
    convolutional neural networks (CNN)
    cross correlation
    dark subtraction
    dashboards
    data challenges
    decision trees
    demixing
    eggs
    event detection
    forced photometry
    generative spectrum networks (GSN)
    image deconvolution
    incoherent dedispersion
    line fitting
    machine learning
    model fitting
    multinominal classification
    neural networks
        artificial
    noise-based detection
    optimal extraction
    pattern matching
    pattern recognition
    priorized fitting
    probability density functions
    probability integral transform
    random forest regression
    ray casting
    ray tracing
    reflection
    scatterplot matrices
    searching
    serendipity
    serialization
    signal-based detection
    sky model
    sky partitioning
    sky subtraction
    slippy map
    sonification
    source detection
    space-ground interferometry
    sparse modeling
    superflat
    template fitting
    transfer learning
    transpilation
    triangulation
    visual analytics
    web scraping
technology
    standards
telescopes
    commissioning
    ghosts
    lunar-based
    pointing
    robotic
    spiders
    vignetting
tensorflow
theorem
    Brewer
    CAP
    L'Huilier
    Nyquist
unconference
    Astro Hack Week
user interfaces
    interaction cost
    widgets
virtual reality
    MOZVR
visualisation
    3D
    CAVE2
    Google Cardboard
    Oculus Rift
    blender
    hybrid rendering
    immersive environment
    immersive-3D
    multi-dimensional
    web-based
web
    Apache
    Apache NiFi
    Linked Open Data (LOD)
    Piwigo
    RDF
    Tomcat
    access
    application
    browser
        Chrome
        Firefox
        Firefox Nightly
        Internet Explorer
        Opera
        Safari
    client
    cookies
    development tools
        AJAX
        CSS
        Eclipse
        Google Web Toolkit (GWT)
        Jira
        MANTIS
        OWL
        PHP
        RDF
        React
        SKOS
        SOAP
    framework
        CherryPy
        Daiquiri
        Web2Py
    gadgets
    interface
        APOGEO
    proposal
        hedwig
    scraping
    search engines
    searching
    semantic
    server
        IIPimage
    services
    social media
    technologies
workloads
workshops
    ANITA
    SciCoder

